Cosmic ray ensembles as signatures of ultra-high energy photons interacting with the solar magnetic field

Propagation of ultra-high energy photons in the solar magnetosphere gives rise to cascades comprising thousands of photons. We study the cascade development using Monte Carlo simulations and find that the photons in the cascades are spatially extended over millions of kilometers on the plane distant from the Sun by 1 AU. We compare results from simulations which use two models of the solar magnetic field, and show that although signatures of such cascades are different for the models used, for practical detection purpose in the ground-based detectors, they are similar.

==> data_det_noCRE.dat <==
36875.7 61850.6
52075 56249.4
16024.6 35650.2
45975.6 84125.3
54824.8 38099.5
55049.5 52474.9
67549.9 29949.4
47525.3 51650.6
97850.5 54299.6
43799.6 55025.2
51475.3 47900.3
55599.7 45850.2
49725.6 49900
48725.4 68450.5
44999.4 49474.7
49900 59324.6
52175.5 46874.5
57300.4 56274.5
51399.5 50749.4
49749.3 52900.2
83525.5 26624.4
38450.5 33150.3
37425.7 63174.8
55000.3 33774.4
46449.7 45850.6
61050.5 41000.5
44675.1 39049.8
47899.5 37850
23050.4 29224.5
64424.6 41724.7
56774.6 6300.13
51250.7 52599.7
40674.7 45899.6
49224.8 46999.8
42200.1 48299.4
53525.2 51024.3
43199.3 55600.6
44175.3 41724.4
47324.3 47624.5
50999.5 47524.5
53625.5 64199.4
46424.8 40750.3
52049.7 47400.6
47549.9 52224.5
33949.6 53550.5
45600 42850.1
39824.7 50000.4
52475.6 56175
48775.1 50250.6
49275.1 50675.2
52875.1 52224.3
50700.2 46899.5
33750.3 57425
50374.4 61725.6
50075.1 49799.3
48725.3 46624.5
50649.6 50000.7
50174.6 49224.6
33774.5 28125.6
63949.8 56750.4
50050.6 32750.2
65450.7 55800.4
53974.9 48700.6
3099.97 81049.7
6824.36 70149.4
51525.3 78049.5
39575.3 44850.5
56875.7 47700.1
42775.7 51200
52000.4 53875.3
41224.7 53525.4
62199.5 16425.7
47375.2 43050.6
30375.2 27225.4
47599.6 46900.3
49399.9 50074.9
59575.5 50900
21975 31150.5
50024.5 49774.8
95749.9 57924.9
34500.3 41324.7
38449.4 53899.8
47200.1 62074.4
60274.3 38699.9
40850.6 42950.6
45650.1 49475
33074.8 54649.6
78374.8 66250.6
50199.8 48075.4
73249.9 78350.7
47249.4 53899.9
21125 66799.3
49975.5 63999.6
63575.1 44975.2
54699.6 57825.4
50624.5 42824.9
49750.5 49550.5
49749.8 49549.6
48925 47249.4
53200.3 47225.6
46874.9 53349.8
35275.2 48550.1
40299.6 68299.3
38775.1 25500.5
49900.7 48925.5
51799.5 53374.9
50599.6 48100
52049.3 59900.5
62550.3 38724.7
51950.3 49899.7
67250.4 22600.1
47025.3 42500.5
64799.5 46450
49274.3 51874.5
47800.3 55725.4
64674.9 82774.8
48624.4 51124.6
43674.6 35999.7
54874.6 3299.96
49474.8 29649.4
56350.5 50325.2
47850.2 67924.5
50199.6 47074.7
46174.3 52924.6
3625.26 45750.6
53450 49774.6
36924.5 38849.9
31974.9 31900.1
7275.16 15450.6
44575.4 54175.2
49649.9 50200.6
66800 21525.3
59424.3 41350.3
52450.4 50699.4
50050.3 41374.6
41350.6 51899.8
18524.5 37250.1
40074.7 26049.7
48625.2 59675.3
7249.74 38525.4
53500.4 33674.9
50949.9 54400.3
69124.7 45425
56975.4 44000.1
56724.7 51649.5
51649.5 57799.7
57750.2 50249.3
48500.5 59200.5
54650.2 43125.1
61975.7 44074.5
58699.7 5249.93
42949.6 38524.4
63600.1 47375.6
71425.5 31475.7
51875.6 52600.4
33899.9 22050.2
49674.4 37299.5
61600.6 36550.4
13425.1 40124.3
84175.1 63149.6
56124.6 54475.5
23574.9 41024.7
49449.4 50000.5
49899.8 49150.6
52599.6 49199.4
76150.5 62599.5
62074.5 48150.6
55549.9 57924.7
63524.6 4400.18
51275.4 44724.5
47325.2 51525
55475 45400.1
58425.7 45375.4
50024.6 50325.1
45549.8 43800.2
48825.7 50349.5
48699.3 52649.6
50249.3 51574.8
50474.4 49450.3
50475.5 49449.9
50624.5 49250
43649.6 49975.6
35874.7 49125.7
50299.4 49999.9
48999.6 43149.9
48799.6 55050
72474.8 28025.4
46999.5 44775
43675.5 53875.4
40275.4 44975.1
53650 39725.5
49925.4 42700.3
44850.7 77249.7
58149.8 47499.7
64225.7 57699.3
61524.4 49499.9
46624.7 44950.4
41375.2 51200.2
74849.7 34624.6
79800 48099.9
55650.3 43525.4
51699.9 49125.4
51925.5 41650.6
47424.5 30024.4
51549.6 55075.5
44999.8 52425.6
38199.6 46224.6
39425.5 45300.2
47350.3 51374.5
42675.5 37200.7
22649.7 39475.1
50350 52075.1
50049.3 51574.6
49875.5 60624.6
73475.7 33199.4
50249.9 51950.4
50024.5 51075.7
61600.1 61100.4
53424.5 50574.3
50224.4 47349.7
54899.5 54674.3
46274.9 53000
47700.3 32799.6
41825.5 75525.4
56749.8 71900.3
50799.7 50150.6
35850.1 66275.3
42724.7 51449.3
35475.6 61474.4
46825.7 69900
48375.2 52374.7
47474.6 51749.5
49425.5 50250.4
27550.2 43100.1
54600.2 47575.5
42599.3 8224.32
52849.3 53750.2
53799.5 63200.1
33500.7 36775.2
53575.5 47000.6
50449.7 49999.6
50450.6 50000
43250.2 43500.3
53024.8 47500.2
42475 53550.3
46974.6 57200.5
46324.6 48674.7
47474.4 51625.2
49974.8 50500.6
46050.5 44899.5
49500.6 49300.4
49974.8 49975.4
65549.8 59850.5
50024.8 50500.3
31900.7 82875.5
46499.4 56350.6
48324.8 47249.6
47975.2 50749.3
48875.2 49975.7
48750.3 50499.4
49099.9 48874.8
78949.7 23450.3
41500.6 45525.7
48999.7 35399.9
41424.7 50775
50550.1 51700.2
50550.6 46850.5
51100.4 50175.6
70925.3 36049.9
48899.3 50425.3
57099.6 36799.5
53050.1 78800.6
67924.3 57450.5
50174.5 36525
56849.6 44774.8
61824.9 38750.5
46300.5 49275.6
48199.8 52224.3
52450.5 40174.3
18950.2 66900.7
56099.4 43500.5
66449.6 53250.5
37050.5 66450.4
49500.1 53150.5
49600.4 47050.3
50899.5 56000.1
70774.4 15725.4
50075.4 50199.3
50675.3 51950.2
46850.1 58574.5
44575.5 73799.8
42700.4 48525.1
36750.3 88550.7
52999.7 54800.4
36024.8 45775.6
48124.3 60749.4
42950.6 73299.9
49825.1 56424.5
48075.4 50100.1
55125.4 59125
51324.7 56599.4
54624.9 50175.4
51775.4 61024.7
50424.7 42700
51274.4 45200.1
50100.1 50049.5
50100.5 50050.5
48450.6 49324.9
50324.3 50749.9
60149.9 51725.4
50025 50300.1
52874.6 62774.9
51375.3 50599.3
35425.4 43825.4
49799.4 49075.6
48174.6 48624.8
50225.3 50449.7
50225.3 50450.4
51874.7 48550.1
53049.8 50925.6
57350.6 38574.9
38399.8 37300.6
55125.4 53799.5
48224.8 44775.1
48525.7 47149.8
60624.3 55025.6
13549.9 59925.6
87224.5 56574.8
50675 45925.2
49649.4 50974.4
41774.7 45750.4
50125.4 50000.7
50125.4 50000.1
49600.6 50650
50025.1 48425.7
52374.6 91474.9
50099.4 50249.7
52824.6 61525.1
54399.6 47625.4
31374.6 51199.7
80200 50400.6
62425.3 31099.4
14124.4 41225
51049.3 46224.5
46050 46075.4
42224.5 50324.9
13525 29050.5
52699.4 49474.9
52125.1 43925.1
27675.1 36800.1
54899.9 52924.8
42550 53725.5
63824.6 63274.7
56850 50525.5
47825.4 55824.3
49324.9 50500.3
49775.6 52949.6
48875.2 61024.4
34199.4 41674.6
56999.5 37825.3
40725.1 73350.2
58325 45725.3
52100.6 59325.2
51125.6 51825.4
48899.3 50174.9
50074.7 38000
54224.5 47300.1
53750.2 49824.4
49974.7 49525.5
53025.2 51350
22224.7 60124.9
83050.2 70675.3
63050.3 49100.7
39175.3 51524.5
55849.6 47274.5
52549.5 43600.3
38725.7 99674.3
47199.4 48175.5
33775 56800.2
3400.49 25299.6
64775.7 54474.3
57649.4 52325.2
36499.8 44475.6
40075.5 51374.9
52550.6 47474.7
76149.4 18124.8
88425.4 23175.1
49749.8 52475.5
52075.4 46625.2
49399.7 58099.4
44525.7 47725.1
47424.8 47075.2
48249.6 50800.7
24075 66674.3
49474.6 46950.6
53524.4 49925.3
30650.5 60674.6
56100.1 38549.5
37725 34950.3
69199.8 81574.8
44374.4 51674.4
88774.5 52974.3
58124.7 40224.9
53975.1 48325
46375.3 47325
36400.5 59174.3
33825.1 34899.5
56024.4 47274.5
53350.5 53999.8
49050.1 38174.9
62350.2 38725.6
49700.7 49524.4
44649.9 49875.4
62025.1 54574.6
53750.2 54100.7
49350.6 50175.3
52474.9 45850.1
73250.3 21224.6
37074.5 56474.6
49799.6 40050
44174.6 50500.1
56750.5 35249.4
95374.6 60924.3
47874.9 48425.1
49074.8 55474.5
42875.5 41625.5
7074.8 50374.7
25599.5 50224.6
52450.2 51775.5
56624.6 59050.7
53700.6 57700.3
49424.6 58499.6
50274.8 50400.6
46049.7 48974.6
23574.7 93299.4
52099.7 56100.5
60499.4 41924.3
45450.4 54000.4
65249.5 46824.4
51399.9 44024.3
69125 19999.8
47825.6 51850.5
32325.6 24600.6
70049.9 31249.4
48874.9 47600.4
31774.8 61100.4
61624.4 44200.1
49125.6 47149.5
79500.2 39125.1
29925 78674.7
65749.6 15074.3
43825.6 51725.3
72775.4 48950.1
64625.3 64600.3
42350 50325.2
41324.3 49375.7
44000.3 46099.7
47899.4 50124.9
72925.1 46099.7
64725.7 45200.6
50850.3 38674.9
57225 34249.7
58499.6 24749.4
42450.3 52925.7
49999.9 48250.6
60600.1 50875
36150.5 75274.6
48849.7 55849.8
65224.4 53099.9
48675.3 56950.3
47700.3 50999.5
51625.1 49599.6
51324.6 51025.3
23199.7 13950.2
42250.3 47100
63174.5 67100.1
50199.4 48674.6
55025.1 34124.6
57475.2 52749.5
46899.9 50825.4
50475.7 48900.4
50225.3 46849.3
50049.5 43925.6
53175.6 50175
77400.7 49649.4
66100 59474.5
48150.6 49674.7
51375.4 48949.5
55849.3 43525.5
49674.6 49949.5
52674.4 47699.6
71425.7 35299.6
49050.2 36650.6
46400 77500.4
45424.3 44199.9
55574.4 47749.5
29324.8 50774.8
57599.4 50025.1
55574.3 42200.5
16675.4 38100.2
46725.7 46550.4
48625.5 48799.7
55074.4 44049.7
6625.13 47874.7
65125.3 74749.7
47950.2 44224.7
31024.4 75699.8
49350 51375.3
61975.4 42725.1
50350.4 48374.6
52574.6 46325.1
56749.9 54125.3
50949.8 56174.9
53249.8 47949.5
51175.6 54299.6
64275 84925
57775.3 40649.8
14800.4 28699.5
56574.6 55724.5
53224.6 53075.7
49950 50649.4
50075.4 49325.6
53200.1 54375
49299.4 50299.4
48275.5 41274.4
48400 43100.6
48175.2 50875.5
48175.3 50874.6
36300.5 47375.1
67899.7 22374.7
48250.5 64800.5
49499.6 50599.4
48800.2 45249.5
38275.6 67449.3
49325.2 49124.4
46025.3 45925.3
51299.9 37874.8
44675.4 47099.5
53774.7 42200.5
56850.5 52574.5
52650.6 30575.1
48999.3 50000.2
44550.7 32524.7
51175.1 50600
50199.6 48825
48350.1 51325
64150 78725.2
55749.7 51299.6
50775.3 56999.6
66925.1 54999.6
71474.3 46374.4
52124.8 49075.4
43150.6 40750.6
48050.1 48374.4
47349.3 49099.7
53774.8 46849.6
53074.4 46125.3
53074.9 46124.7
51624.5 49099.6
42124.7 72850.7
28499.9 53749.9
53049.6 51650.1
50350.2 29525.4
35650.4 73974.5
48000.5 49099.5
39099.5 43024.6
51549.4 65750.6
55949.4 49224.7
49624.8 50599.5
43424.9 71025.2
54749.4 47125
54349.5 49975.1
40850.2 66875.6
51499.4 42999.3
53724.9 54924.7
45950.1 64299.9
52525 61899.6
44225.1 26924.6
37300.2 74799.3
49149.5 57899.8
48949.8 50499.8
60049.4 51950
51575.3 50549.5
44749.7 49399.4
36474.5 43600
36800.1 56174.6
57325.6 10450
88400.5 2050.18
51500.5 52874.9
51225.6 52475.3
28324.9 55024.9
51199.5 50174.8
50550.3 45050.7
49875.2 48175.2
41450.3 39750.5
59124.4 50824.7
47975.6 48525.6
42775.3 42650.6
41099.7 54025.1
59175.4 62150.5
43775 46950.6
41174.7 53324.5
57799.6 32600
57550 57425.7
48975.6 49174.5
50450.5 46125.5
39474.5 51124.6
49425.1 50299.4
52550.4 47899.7
49075.4 53599.8
52425.2 48874.4
50450.2 51800.4
41650.1 49525.1
29075 42000
60550.3 12125.2
17150.1 55749.7
37149.6 84474.5
50200.4 55274.5
23800.1 28200
23125.1 27775.4
23474.6 71800.3
50174.6 47774.7
54699.7 52924.7
44175.1 45449.6
32100.4 24799.5
51225.5 45999.3
52124.3 48374.3
50274.7 51249.5
47574.8 51599.5
29250 58025.3
49674.4 48150.4
61124.8 18725.7
48325.4 33199.5
52049.8 47025.1
48925.4 49149.7
48925.3 49149.5
37750.5 42049.3
46000.4 58450.2
50350.6 50375
55824.7 54299.8
50900.4 50350.6
50374.9 49450.6
49600 42825.1
55324.4 35925.2
49875.5 46399.9
67675.6 86174.8
56224.5 39099.4
84025.4 26349.7
53049.3 51675.6
52700.7 63600
39050 57649.5
43925.7 50724.9
44899.8 42474.4
22025 88074.7
55800.4 54624.7
51274.5 50325.6
51274.9 50325.5
46875.2 56299.5
47925.6 56649.9
50074.8 49850.5
50074.4 49849.5
49850.4 48624.6
53849.4 49000.1
62274.9 68874.8
66125 46399.3
53499.9 48800.2
51175.5 55600.1
55449.9 43750.3
64400.2 94200.4
52149.6 47825.1
47424.4 40124.3
44225 40700
28324.5 59875.4
34299.4 35924.8
51899.8 53024.7
48549.3 25624.4
65449.8 50974.8
47850.3 51674.6
74675.6 77050.1
86799.8 42900.5
56149.7 59100
22150.3 79924.3
47525.2 43300.6
45899.7 38849.4
49175.3 45599.7
40475.1 52425.2
61425 44324.9
42674.5 63549.4
50800.6 59375.7
6949.86 47624.8
48450.5 52225.3
63975.7 56700.3
48800.1 55500.7
49724.3 50475.2
42950.1 44600.3
79525.2 29300.1
60799.9 26625.1
43200 46974.9
38550.4 34649.8
39850.1 50250.2
57925.4 54499.9
85425.6 76675.4
88699.8 53449.9
65350.5 69775.2
54899.5 50075.3
36475.7 56174.3
50824.5 49199.7
42899.8 49924.6
49874.3 47975.6
35450.1 37850.4
46824.5 53950.2
69100.5 74949.6
750.016 63974.3
44250.2 60174.6
54275.5 25899.3
53725.3 52025.3
47175.5 56400.3
59625.3 53799.4
62325.3 73974.7
31950.2 38574.5
36474.8 62925.1
48400.7 51600.3
36549.8 58799.7
51174.5 77550.5
47100.6 53575.6
59275.3 58050.6
72850.3 69124.9
39874.6 56250.2
51874.5 48675.3
46975.1 15900.3
60600.4 67375.2
39049.7 54849.4
48500.1 44249.5
48425.6 53024.8
97550.1 25775.1
48624.7 48399.8
48175 62775.2
39399.6 20200.4
56124.9 53874.8
49250.3 36874.7
65499.6 62300.3
34100.3 44175.1
63175 38974.8
38499.6 57375.6
28850 67999.7
83525.7 67650.3
51500.5 87650.4
33450 57049.8
44975.4 55049.4
47774.5 63749.8
43924.4 42199.7
49175.4 48025.4
47175.6 48875.5
22000.4 36549.7
41749.9 76424.5
52199.9 50699.4
65275.6 82200
43000.3 52950
57225.4 48700.2
52250.3 50499.8
49374.9 50024.6
48050.7 52675.3
48324.9 39699.9
58550.5 24600.6
48999.6 46300.1
48399.8 50975.6
50049.8 48275.4
40975.5 49950.4
45999.5 30424.7
44400.7 17949.9
39299.5 51400
66900 53300.6
46374.7 45699.4
49225.4 47700.5
53349.5 50525.1
52099.5 47374.8
44999.5 11424.8
40299.5 36999.6
48550.4 60899.4
60775 70550.2
74050.6 88649.4
63300.6 47249.9
48649.6 50375.3
51750.3 50225.1
76300.4 63374.9
49949.5 52925.3
49775.3 50325.4
52000.6 48299.9
52175.4 48724.5
51374.9 52600.4
52200.3 48499.7
52200.4 48499.8
52349.8 52850
49800.4 51399.5
50799.9 50725.1
20249.6 39699.7
51699.4 51874.9
30625.4 45200.2
57825 44175
48524.8 85200
29424.6 38850.6
45399.4 48699.7
49400.1 44575.3
52200.5 42799.4
1499.52 49049.8
55075.1 47725.4
51100.4 23874.6
51100.4 48824.5
55749.9 41575.5
56349.4 53199.5
53274.4 52550.6
53374.8 52875.3
29224.8 44599.9
51025.5 48825.2
51349.6 51399.4
43200.1 41025.4
48149.6 40000.6
51950 48149.7
50850.4 48750.4
48699.5 52925.4
44575 49725.1
57874.5 43724.8
51575.3 51724.3
57225.1 39425.4
51525.5 47100.4
89025.1 76424.8
50300 44950.3
50150 48200
33674.3 20675.6
49424.5 49774.7
46425.1 45900
49474.3 49124.9
54200.1 59374.4
49649.3 50100.6
49649.6 50099.6
52150.3 47175.6
45474.4 48574.5
60475.3 48474.5
41925 55824.6
30025.2 58274.8
50650.4 50949.9
41250.1 51325.6
63725.5 56950.6
46525.2 57450.5
16000 68024.6
51925 46974.3
50175.5 50900
49924.7 51349.5
47525.1 53649.7
59700.2 34800.6
58424.3 36825.6
47724.8 58450.2
52625.1 49025.1
69400.1 41250
30825.1 45300.2
46475.5 54225.6
29475.4 39224.5
51550.3 61474.5
53900.7 48149.8
79650.1 57849.6
46150 46400.1
40174.8 31725.5
55925.6 48875
51849.5 50274.6
27775.3 56750.1
50949.8 49300
50350.1 68550.3
33775.5 53474.3
49949.6 50999.7
49025.6 48049.6
49374.3 49324.5
36250.4 41475.2
50075 49900.2
32300.1 49524.5
67549.9 89900.4
94675.5 3599.58
39500.5 49950.4
68399.4 58750.1
40374.4 41300.4
56400.6 56075.6
80699.5 38974.9
45100.5 44449.9
57100.6 54449.6
57100 54349.5
52425.3 48500.7
53875.4 51450.1
47224.6 52950.2
45075.5 42674.6
46224.5 48774.7
62975.7 67500.4
56274.6 55425.3
43249.7 59950.3
49049.8 61500.2
52250.4 53574.7
53175 49399.9
42749.4 53525.1
64224.8 49200.2
52225.7 50625.2
70049.8 67675.5
43500.7 57425.4
45549.9 51475
49049.5 50325.1
51424.7 49650.3
71575 75149.4
51474.3 47725.5
51150.4 50725.6
53824.6 46874.7
48975 43750.1
56749.6 58049.6
42399.6 45500.1
55224.6 39774.4
49850.1 49724.5
48124.9 52375.1
49499.4 50624.9
48299.8 50599.3
52100.3 53050.2
51825.1 56324.4
53075.3 53150.5
42674.9 55100.4
36750.2 29574.9
47175.4 45349.4
55999.8 68525.6
52424.8 48549.4
51049.8 51124.6
46025.3 60174.6
47874.8 49549.6
36299.8 59850.4
52175 49475.5
40750.6 50624.7
52150.5 50375.1
41999.4 46700.2
35025.5 44499.7
47724.9 49225
49600.1 50074.8
55099.4 31899.5
46974.6 61125.7
53700.3 40125
52900.4 61575.1
51675.3 49224.9
50550.2 49425.4
49300.1 53549.5
50425.4 45149.9
50525.3 49899.5
50525.6 49899.8
50150 51800
50274.7 49625
44874.9 43800.2
35750.3 59650
48824.3 50124.4
56975.7 49474.8
57599.6 54050.2
50225.5 48675.3
38274.5 53399.9
48599.8 55124.9
52749.5 49674.3
49600 46349.4
52424.5 49750.5
50075.5 59500
51974.4 29024.6
71800 50650.2
48525.6 50900.1
63274.4 76449.5
47650.5 69950.2
46725.1 50999.4
51374.7 39074.5
52699.4 12325.2
48725.3 35425.3
47199.7 52024.5
35549.5 54475.7
49699.9 48900.7
50224.5 49200.6
41799.6 52825.1
71500.2 88725.6
50100.6 57375
45374.9 48175.4
51025.5 50725.3
51024.5 50725.4
50425.3 50049.5
48849.5 47874.7
50224.9 49399.9
49475.6 49824.6
49475.6 49825
47000.2 47575.7
49599.9 49775.4
49925.3 50000.2
49925.2 49999.5
54274.6 46375.7
54999.9 52599.8
51674.9 51050
45775.5 47574.5
48900.2 49375.2
58324.8 56700.5
49274.6 48625.7
72274.9 52875.6
13149.4 51624.8
50049.4 49849.8
50050 49850.1
49924.3 40575.1
84750.1 74374.7
24699.5 18174.6
52500 51300.2
30249.9 54924.8
73449.8 30875.1
45349.7 41325.2
49575.4 50524.7
47825.2 50224.5
39650.3 40849.9
49275.2 47224.7
64475.6 39424.5
55225.4 51750.2
50125.2 47650.4
46349.4 46874.8
55549.6 49900.6
54650 45049.7
49399.4 50400.4
52074.3 50475.5
50574.7 48000.6
56375 15999.8
73650.5 84875
45975.3 51000.7
49649.9 51125
51824.6 52875.2
52225.7 48450
49924.8 49800.2
50200 49824.3
50200.2 49825
52575.5 50325
51025.7 50125.3
69475.7 35625.7
42175.2 47324.6
36725.7 50574.8
49450.3 54649.3
46600.5 38450.5
43725.3 60050.4
22400.2 56174.6
53025.5 53349.9
47975 46675.4
45975.4 44124.9
53950.5 50150
50575.1 52499.4
50774.5 48725.7
64575.3 41750.2
44475 59624.9
57850.5 50024.8
61849.5 69774.3
42075.4 68724.8
53600.5 35624.8
45425 59100.3
78749.9 42100
53099.6 49450
54674.9 52849.8
49675.1 51774.7
42025.2 50600.4
48124.8 60850.4
53150.3 56674.6
47199.4 32000.6
49150.2 47924.5
42249.4 65300.7
39074.7 62749.7
48174.3 43075.2
44524.6 45349.5
48225.6 53849.5
62100.3 45675.2
55749.6 78424.8
44949.4 75975.6
49375.2 50399.8
49375.5 50400.4
47625.6 58949.5
50000.6 50650.6
51949.6 52575.4
48374.5 50799.4
58500.7 43224.6
46324.4 43474.9
50624.9 52175.6
54924.4 51500.3
52150.1 53624.6
54800.6 34924.9
73574.3 13000.6
53849.6 52950.5
49824.6 50024.6
49399.7 49725.2
52174.6 27175.2
50474.6 50099.8
47699.9 46849.5
54325.6 63400.2
50675.4 64150.2
52849.8 46149.5
52249.4 48749.8
54049.9 59624.3
48024.5 59024.4
51950.2 58650.6
43025.6 47424.4
63225.7 56275
47699.9 48725.6
51725 54574.4
44450.6 51325
50249.7 49850.2
50249.6 49850.6
51625.7 42000.4
50650.6 49975
47799.5 52050.5
51500.5 35125.3
47774.7 49674.6
56324.5 70900.5
53325 48525.4
49850.2 50400.4
51399.9 52775.3
59949.5 50474.6
55450.6 49325.6
65175 22699.6
99000.4 41825.7
46975.1 51999.8
50724.8 50125.2
28325.2 14524.6
49774.6 50775.4
49775.4 50774.5
59050.7 85674.4
65074.5 51549.6
56600.5 57749.5
42249.5 23800.7
47925.6 48475.1
51275 50524.5
55825 44399.7
50325.6 49925.5
50800.2 49500.4
55875.3 69400.2
58124.7 56349.8
54299.4 43424.8
60025.6 60200.7
50724.9 50550.5
50799.4 51225.3
44250.4 59125.4
41174.5 36675.1
60825 49450
50325.5 46974.5
47824.8 47575.3
51950.7 52224.8
73099.3 50124.5
32900.5 54850.2
56775 58349.4
55674.4 18550.4
39849.9 36824.4
78849.5 37549.9
70100.7 73449.4
65099.7 57625.4
34324.6 53250.1
52600.3 72799.5
45900.2 61525.7
56525.5 52450.6
47524.7 45049.6
49899.5 49675.6
49974.3 49500
48525.7 80350.5
34475.2 45574.5
49649.5 39350.4
53050.6 82975
39950.7 52574.6
62525.2 56749.9
72600.1 49199.7
38524.4 48750.1
57875.2 97600
50399.3 50775.2
48250.1 53174.7
47349.8 50424.6
52625 52349.9
51075.5 53449.6
69450.7 17100
45199.5 29075.4
6050.68 42000.5
58300.7 53175
66624.6 43350.3
67124.6 14850.3
52600.7 20449.8
50674.3 52674.7
28799.9 75675.2
46349.9 43875.3
48799.7 51174.6
42850.2 46724.5
46749.5 50324.7
55900.3 53749.3
51749.8 42475.5
27750.4 73500
51149.5 49799.8
51675.6 46624.7
47950 44650.1
54575.3 49950
51125 49499.3
56175.1 49300.4
49574.8 59575.6
41825.5 41700.3
58875.4 55049.5
53375.1 42100.5
59749.4 40800.1
49849.8 49150.1
20550.3 69849.8
49800.6 55100
76075.2 51650.5
51949.8 37849.4
50949.4 48425.2
51575.1 48900
49575.6 50300.6
54000.4 50774.7
35224.6 57199.6
48475.4 48549.8
53799.6 51100.4
46025.5 49349.8
47875.7 49849.5
51924.8 47574.8
49124.5 51750.2
50450.1 49049.6
51000.3 50500.4
51000.3 50500
51250 47900.6
51824.5 61150.1
41749.6 32375.1
29274.9 67824.8
50449.4 51999.4
50650.7 49250.3
49850.1 51450.4
49799.5 56524.5
51724.9 50999.7
47025.5 47575.4
50425.7 51900.5
49824.7 49800.6
41174.4 67000.4
53050.6 53474.7
50425.5 49924.7
26774.9 61275.7
52899.5 52699.3
50774.4 52350.1
49349.4 56350.1
53399.6 51674.8
49849.5 49675.4
49775.6 50050.4
50649.3 57050.2
51875 50299.4
71950.4 55449.5
37125.1 40700.1
52925 53449.9
47624.9 48849.5
25599.4 69375.1
42475.1 55749.8
50924.8 49174.5
50850.1 50324.8
65749.7 22075.3
55399.8 53199.9
65874.4 86625.4
50699.9 46050.3
53300.4 54700.2
48450.6 59750.1
18825.1 74950
52524.8 48050.1
81625.5 44249.8
49875.3 49550.5
40200.3 49800
62449.5 59649.9
44875.4 79125.4
49949.5 51749.5
59975.6 48674.3
49399.6 50900.3
51325 52500.5
64549.7 12924.5
50225.4 49924.5
63025.2 54075.5
49050.7 51125.3
50724.6 49449.3
49949.9 49999.3
50175.3 52225.4
50175 48649.5
43775 46074.5
40225.1 86924.8
52099.4 50825.6
49350.4 49374.7
50224.5 50599.7
59049.4 63725.1
54049.6 42175.6
61350.5 57124.8
53574.6 53525.6
50850.3 57050.6
50224.4 49375.4
47725.5 48874.6
49074.7 36999.7
42874.4 47949.8
48374.9 50649.5
52425.5 51150.1
57875 46599.5
51625.1 48600.5
41275.2 44775.6
51100.2 49950.7
52824.9 55149.5
86599.5 83249.3
72824.6 37874.8
46274.9 51150.5
48625.6 48925.5
48625.5 48925.7
42974.3 53374.6
49400.6 50200.5
51349.8 47124.6
46400.5 47049.7
50224.6 46924.7
46074.5 51499.6
46975.3 48224.3
50850.3 50525.7
41624.7 39175
65899.7 54725.2
46125.6 49599.5
59300.7 45250.6
51224.9 56349.7
48075 46449.3
56549.4 43075.2
39749.8 67625
43925.5 46475.7
51450.1 49275.2
52700.6 53975.2
67425.4 91149.7
55700 53675.1
46525.5 56449.8
49549.5 50100.2
67349.4 43025.7
33575.6 45175
29524.4 44674.9
10625.3 47750.4
85725.2 97000.2
41700.2 49674.7
48500.4 41799.6
56449.7 70650.6
34024.4 42200.5
47074.7 49574.9
37075.6 55550.2
47374.4 59825.1
43925.1 51350.1
61975.6 52925.5
51174.3 50449.7
98724.3 48024.5
50799.3 56774.7
49600.2 51650.1
38249.5 54300.1
26574.9 54749.9
54775.1 53799.4
52775.5 46000.3
36550.5 59474.9
56474.8 50175.5
43675.6 44900.1
15249.5 23400.4
42500.7 40574.9
31175.2 70499.3
90450.1 925.488
49050 50574.4
51450.4 50275.5
40974.3 54525
46474.6 65800
48950.3 41950.6
51325.7 80700
34324.7 72600.4
53024.5 49849.5
57450.7 59799.9
58024.9 60250.3
52949.5 41750.1
50524.3 47349.6
38549.7 47449.3
52300.1 50299.4
57450.5 62950.7
63375.1 60899.4
51250.2 54474.6
50200.1 50225
73325.2 60775
49950.1 47925
46550.4 49249.9
50050.2 42450.2
53750.4 52949.7
42825.3 34899.3
51049.4 44875.2
56275.6 50249.5
47700.5 53074.4
42424.5 49899.5
60925.3 40399.8
50450.5 48624.4
43299.7 53799.6
74850.2 7624.5
44949.5 43024.5
47900.6 48975.2
71625.4 53025.2
44300.6 48650.7
45449.5 67574.6
13875.4 53950.1
58200.7 62649.9
61900.6 69549.6
58224.5 64675.2
62274.6 56300.6
48324.7 46574.3
61825.6 55424.9
52025.5 28849.4
37724.9 35950.4
48699.8 47674.9
55274.7 62300.4
48500.2 61100.1
71324.7 45024.7
49724.7 56250.2
62725 48749.6
50349.6 52499.5
57325.4 48150.3
48699.4 52150.4
45375.6 49849.7
52300.3 50524.9
66949.5 53150.2
61299.8 39274.7
70249.6 47374.7
47299.9 48899.6
46425.4 40974.3
71649.5 66250.1
43625.4 28874.3
54199.3 51424.8
73999.6 29625.4
58924.9 55100.4
47625.2 50049.6
60174.8 49999.7
10924.6 56050.5
52300.4 50324.9
44975.6 37849.4
45749.9 56000.5
61599.8 67224.4
53800 36025.6
63850 34549.5
54400.5 52574.4
49099.6 48425.1
42250.4 47574.9
46150.1 47149.6
29724.6 51500
31925.3 46500.1
1500 4699.37
51700.3 50949.5
50274.5 57875.3
66150.4 62400.3
42224.5 31975.7
51849.7 75124.4
49174.8 63900.5
19299.9 49150.4
70224.7 46024.4
45450.5 49074.5
45999.7 52024.7
46474.5 63999.8
51824.9 46124.3
52525.1 51250.2
68375.3 50775
52150.2 52875.2
44475.6 52949.8
24925.3 45424.4
18725.3 30325.2
68799.3 51774.7
53275.4 35800.4
50699.5 53525
51100 49249.8
36500 29675
18400.4 46300.5
49675 48950.2
64299.4 32099.8
47874.3 48524.7
37825.5 40625.1
58850.4 48249.9
49874.9 49000.4
48725.3 52749.3
53324.9 52474.4
83075.7 13900.5
52075.4 52549.9
50175.5 50650.1
37200.1 90100
68799.9 77124.6
48275.4 2149.57
48900.3 61300.5
49999.6 52474.4
51225.4 49750.5
5099.77 19675.2
39625.4 56625.4
91324.8 85375.3
65149.3 73700.1
35474.8 51725.4
49774.6 48724.4
49775.6 48724.9
52574.6 52300.5
47425.4 54100.6
27025.2 53574.4
29999.5 27825
59725 47424.6
54624.6 48999.4
56174.8 55574.4
48175.6 71549.8
47975 19774.8
54824.4 43224.5
34224.9 54949.6
50025 50024.5
42500.4 48800.1
57150.2 51999.7
44324.9 46399.9
50325.2 49899.4
45125.1 64249.5
55225.1 44625.4
53175.4 62499.4
55574.8 38225
51450.5 53500.6
33349.8 28124.6
36250.4 45299.3
59725.3 42374.4
58125.5 49650.1
44624.5 50824.8
48750 50150
49775.4 49774.6
51175.7 47174.5
62750.1 56650.4
41449.3 55125.2
46749.5 46474.9
63949.4 45725.6
50675 49525
41349.9 46724.9
46874.4 51400.2
50225.6 49749.5
60400.1 45625.7
49850.7 44900.5
52450.6 59050.3
50149.9 51900.4
60400.1 55874.4
52249.6 50275.1
48424.9 50599.8
38899.6 32349.4
57650.2 50474.9
47850.1 57225.3
57325.7 63050.6
53699.6 51824.3
42425.5 30424.9
52600.1 38600.6
46900.1 43375.5
28574.5 53024.5
46399.8 38000.2
53400.5 39125.1
55200.4 54375.4
37774.7 54475.1
48075.4 65650.7
42300.2 38150.2
24924.5 13825
48600.4 49525.7
50300.6 50350.4
48400.1 64449.6
50775.4 51499.7
49674.7 49575.1
55450 37474.9
43275.6 50024.8
59624.7 46875.4
52625.2 46025.6
49674.3 50050
39625.6 35025
30299.5 33124.8
53225.1 51649.7
49999.3 48774.9
34799.5 55424.9
46649.3 56974.7
51500.1 50875.2
50100.3 49949.8
52400.6 52025
48049.4 45425.2
48500.2 42774.9
56000.3 50975.6
41700.4 55300.7
50500.2 53674.6
56074.7 37049.4
50525.2 31175.7
51150.2 50025
40224.5 54449.9
41074.6 49025.7
55324.3 42724.9
49674.8 46775.1
49974.9 49824.7
58474.9 58275.3
50599.4 51200.2
50150.4 50025
49375.2 52224.5
48175 51049.8
49974.3 49999.7
49374.3 49025.1
43325.6 38775.4
68849.9 57750.3
64600.2 20349.6
52975.2 31425.1
52325.5 52875.5
54600 55549.6
49750.6 49824.4
50174.4 49899.9
30399.9 41474.4
48650.7 50350.1
51125.4 53050.4
53849.8 50175.2
50225.1 49799.4
50225.6 49800
52799.3 49250.4
49874.8 50049.8
47800 40675.5
56075.6 49400.1
49425 53399.9
49074.9 49500.5
36050.3 37899.4
52999.9 49225.1
47975.2 45624.5
53625.2 53324.4
54175.5 46399.8
49475 51199.6
60825.6 63875.4
55775 47874.9
50200.4 44375.3
50650.3 50175.1
58525.7 49325.3
52475.3 45275.5
49424.7 49474.9
51050 89375.5
56049.4 48599.5
53399.3 54800.2
50049.5 49699.3
50049.6 49700.2
50875.1 48975.6
50875.3 48974.4
47050 52975.1
50199.5 50124.9
50050.1 49550.5
90249.4 20600.3
49574.8 50550
40075.1 56400.5
48674.8 48475.4
44749.8 43125
44775.4 47725
15075.6 47174.6
48199.7 44700
40224.4 54199.7
57650 72350.2
50075.6 48800.1
58350.4 41675.5
56974.6 17474.7
84100.4 92075
28800.2 60074.3
52774.7 45824.7
51749.8 44050.7
48025.1 37900.3
55024.4 46225
49700.1 50149.4
51050.7 56349.4
49700.3 50749.5
56325.5 47000.4
51074.7 50574.5
50149.4 61650.5
54250.4 47224.5
51824.8 38825.3
47925.3 53150.1
38100.5 55925.1
43350.3 53875.5
56900 44125.3
21899.6 32675.1
46099.3 49474.6
37475.6 45374.7
69099.9 41475.2
50624.5 46025.4
43699.7 49425.2
55149.5 75399.8
49050 37125.6
50524.9 47624.8
41999.8 61225.3
36650.5 51225
44275.1 36250.2
53525 43524.5
45625.1 49325.4
51600.5 49300
43499.4 59800.3
98500.4 49549.4
43299.3 54774.7
59499.3 22424.5
51699.9 48899.8
50100 50875.5
51724.8 49199.3
55025.5 59350.5
41299.6 43450.4
28624.4 64050.4
41799.7 43725.1
1175.07 72749.6
48975 51674.3
32924.6 52950.6
30699.3 45000.5
56524.7 55025.1
50850.2 70975.4
45799.6 42025.6
56800.3 48550.5
11325 1374.79
48575.6 51725.6
77049.5 38299.6
50274.4 51175.6
42600.2 49575.5
58775.1 65150.1
40200.4 44049.5
72775.4 38424.9
55850 44550.7
32824.6 67775.6
50149.7 50875.4
60375.7 39749.4
50075.7 46450.5
59425 54224.8
50600.1 48249.6
46800.1 46149.8
46800 58875.6
53524.6 50375.3
44399.8 46824.7
47025.6 56400
49849.5 50449.4
96399.4 52200.3
67375.1 31449.8
60324.8 59249.5
26899.7 49700.3
45450.5 17825.4
49575.6 49625.5
58325 46250
47374.9 42024.5
33550.6 57650.6
43075 49175.1
48425.4 47799.4
63249.6 59899.4
46500.4 46549.4
53799.6 60175.3
50200.1 58499.8
39124.4 60675.4
41575 70350.5
34200.1 60824.4
51075.3 52024.6
48750.2 46800.1
69925.2 97974.9
51775.4 51074.6
51899.6 48799.5
39400.3 56175.2
60799.4 45774.7
47875.1 48575.5
50950.7 50500.2
44549.9 52375
50349.7 50649.5
33000.4 70825.5
50324.7 54075.3
49574.8 44749.8
55349.8 35499.7
45325.3 54599.9
48349.7 49725.7
43524.3 40099.6
50349.4 49425.1
50099.3 54250.5
29400.7 20075.2
58674.7 62050.1
58675.5 62049.5
48375.2 46749.7
48374.9 46749.6
67950.7 19499.6
52575.3 41550
48349.6 34950.4
49275 49799.4
77100.3 59500
68024.5 39150.1
80374.8 42425
31549.4 70074.6
50550.7 46725.1
47124.6 54925.6
82949.7 51750.3
56250.5 46175.2
53574.5 40350.5
50599.8 49574.3
49375.6 49550.3
49849.8 54475.5
54625.2 39199.4
56499.9 39099.9
50349.8 57149.8
50850.6 49799.5
51524.7 46599.6
60450.3 39024.4
50125.6 49975.6
49199.4 52649.7
55425.4 45275.3
50750.1 50575.1
24724.9 54624.4
54599.8 42875
70725.2 33700.1
65599.6 41850.7
64149.9 76800.3
48950.4 44499.8
47399.5 45449.4
77550.6 2200.54
49950.5 49899.5
49949.3 49899.6
47424.3 51124.9
51674.4 55450
31374.6 32974.8
92249.9 24449.5
50750 50375
50949.9 48925.4
47000 48924.8
26299.8 70925.2
31349.9 71800.6
53225.6 83499.6
44799.8 51150.2
50275.2 49600.2
60625 59725.7
49625 49699.6
62949.8 53374.9
39400 55500.3
50999.6 39099.7
49500.1 52125.1
49474.7 50374.5
23425.1 41925.6
50499.5 51750.6
52149.6 674.727
39974.6 51274.5
37499.4 40275.4
38599.6 57250.2
77775.5 34000.6
41499.7 52399.9
51625.1 32149.9
43450.3 47725.3
50525.3 50249.4
23249.9 96725.4
43800.2 55450.6
53750.2 44174.4
46074.8 46175.5
49425 50874.9
57975.2 39074.8
46875.2 71574.8
50425 51349.3
47350.7 52949.8
51049.3 51899.4
68875.4 40700.2
43199.7 60750.5
49274.9 53524.4
32999.8 29650
48875.5 51950.2
68325.3 86649.5
51625.1 52525.4
28625.4 43575.6
27575.1 69199.5
66449.4 28600.6
50199.6 51275.6
51750.3 49374.9
50300.6 37049.6
40099.6 64900.1
43125.6 45250.1
54599.7 48149.4
55924.5 45899.5
40400.6 33449.8
51500.2 38150.4
18824.4 45749.9
41500.5 53749.6
46750.1 51750
49824.8 60499.9
55875.5 74075.1
46575.6 47174.6
50600.5 50374.8
50375.3 50325.3
77124.6 61875.4
56500.2 58550.5
48450 48349.7
51275.7 47249.3
51750.5 49275.2
57100.3 40475.1
40625.5 35025.6
48525 49575.5
49675.4 50500.6
45799.3 44250.2
48024.3 52749.9
43474.9 31475.7
46774.4 39475.3
46000.5 49024.5
48799.7 47200.2
48200.4 41050.4
49549.6 47299.9
51000.5 47550.2
35625.2 49249.6
36475.2 22800.5
50124.8 49924.9
39274.8 52249.9
31374.3 76400.4
71400 48200.1
48700.7 47349.4
52350.6 50174.7
52599.5 50650.2
43000.4 53274.9
47674.9 49500.7
62100.1 49750.5
55650.3 47700.2
34074.3 56574.9
73449.8 50574.4
51124.9 47450.5
51124.7 47450
5824.93 78399.8
45374.3 80074.8
64025.6 45124.7
48600.6 49774.7
50049.9 52074.4
52849.9 43449.9
67699.8 44924.5
51525.4 24200.5
63599.7 4324.63
48475.3 25750.2
76325.4 16925.6
49274.5 52725.1
52449.8 62200.6
41950.4 59600.4
47099.6 46649.7
48399.7 47625.5
39200 39574.6
44525.1 47074.5
52400.2 59874.6
49699.6 49325.5
58125 45100.2
42300.4 36524.7
62575 14524.9
49749.8 44850.2
48100.6 51675.7
47699.3 52249.9
59475.2 76874.3
43500.4 60700.1
51674.9 47825.5
39475.1 33050.3
56075.6 49075.5
46749.6 52525.3
46749.7 52524.7
59950.3 54000.1
51124.7 47925.5
50399.9 49425
50124.3 55899.4
11600.7 23950.2
58575.4 47399.7
61375.4 52149.6
36475 65574.5
80874.7 37599.7
30350.3 77099.4
52899.8 44750.1
41800.2 33774.7
44274.9 49475.5
51599.4 60899.9
35749.6 64575.5
55499.3 43849.5
48400.3 10799.8
45725.4 78350.3
38125.6 32000.7
49724.3 48650.1
48149.7 49825.5
36500.5 46899.9
49349.6 45175
52300.5 56824.5
51149.7 47950.3
51149.8 47950.1
47624.3 44849.8
21250 55749.4
46674.8 54649.8
58399.5 47874.8
48800.2 50700.4
48749.7 48749.8
59925.4 38200.5
18074.3 29725.7
27850.5 80100
56049.7 50975
55074.7 53150.3
44399.4 50625.4
57650.1 11625.3
65325.7 71275.5
52850.6 50500
51425.4 48075.4
40724.8 44175.2
50400 50500.1
60924.6 66049.6
32074.5 45424.5
42175.6 42974.9
56225.3 54474.4
49274.8 50950.1
50124.3 49950.5
54800.5 44350.2
60049.6 48074.8
75325.5 49999.6
49624.4 50400.2
40400.1 49449.5
58075.1 53650.1
52450.6 52575.4
55474.7 35025.5
58125.2 45300.2
57799.6 48825
45950.6 50075.5
51800.1 48300.3
45950 56175
45475.2 34425.1
31174.8 68224.7
33375.5 56625.6
54024.5 84674.3
52450.5 50400.5
56300.6 53525.6
53675.2 51499.8
30274.5 61250.6
32875.6 21624.4
54900 48374.9
47824.4 48999.6
48824.9 54125.6
47050.3 56175.6
51874.9 56799.5
47174.9 59349.4
45224.7 52200.4
50400 47625.6
63750 51525.3
39849.5 52725.6
55775.2 47500.4
41025.2 47625.2
52900.6 49250.4
45400.3 52175.1
51599.9 52150.7
48875.1 50175.1
41800.3 57974.7
35449.9 35500.7
46725.1 49250.2
42849.4 32575.4
37700.4 55525.5
55175.3 53149.5
49474.5 54299.8
52950.1 49600
50575.7 43350
50850.3 52000.7
43125 43074.5
51274.5 50899.5
51299.8 51724.8
47474.3 49699.9
54425.1 56225
45674.5 48274.8
50075.1 52749.6
49900.3 50050.2
52149.4 49075.5
57375.6 41749.5
48950 49624.8
54850.2 53899.5
45800.2 40449.7
42550 57574.4
54674.5 51600.6
50699.6 48750
49900.4 51125.4
48424.3 49249.7
48474.7 51099.3
51724.6 50524.7
49899.7 49925.2
50000.5 50049.6
53674.4 48499.7
48400.3 46999.5
47000.2 50824.3
37000.1 66449.6
49450.3 50374.6
50899.7 47125.2
51125.5 50024.6
47850.3 50924.6
46050.5 49100.5
2750.23 42875.3
45300.3 61425.5
49100.5 64375.4
47624.9 53375.3
69599.5 71249.9
57649.9 48150.2
49500.4 50450.6
51350.1 50675
41250.2 22949.8
37349.8 56450.4
49549.7 51474.7
53250.7 55124.5
52025.2 55949.5
50774.8 50874.7
52024.5 59875
53049.8 53949.4
8600.15 51475.5
36574.8 54174.8
52224.8 48000.2
61149.8 45250
50299.5 45800.7
35949.7 61075.3
50975.4 48050.7
48975.4 76775.4
49275.6 50100.2
44925.6 45799.8
60624.6 49175.4
50625.6 50800.3
26000.5 24524.8
58974.7 62375
56274.4 44925.6
30650.4 90924.4
39524.9 57375
49700.1 50175.6
49700 50174.9
46949.7 44399.5
61675.5 34349.9
48224.8 51799.5
69999.3 89249.7
54200.3 51800.3
23199.9 60699.9
60475.5 56124.5
43900.5 49699.7
27924.4 63700.5
49250 50000.7
50875.5 48124.4
24675 49075.6
57725.5 70700.4
61225.4 45700.7
51025.5 56150.1
63500.1 41125.4
36774.6 41500.2
36774.6 41500.2
35399.9 48675.6
19975 72299.7
14924.8 56174.9
55025.3 39899.3
45475.3 68299.9
49874.7 50350.2
48100.4 44150.3
47049.4 50749.6
47725.1 49299.8
42524.7 45649.8
35724.8 37399.8
51824.5 88100
53099.9 52050.6
33300.7 17875.2
34849.8 53275.1
48075 67299.6
49375.3 50524.5
50175.2 48924.9
43450 39624.7
63625.4 62575.4
22574.8 58449.6
38450.7 46000.2
50024.7 83074.7
40724.6 49349.9
49400.4 49200.4
49799.3 44850.5
40350.5 48475.3
48775 50175.5
40600.4 38825.4
53674.6 47799.4
41049.6 61050.7
48400.4 49850.2
47924.5 69849.6
48524.4 69850.2
49924.7 49425
71900.5 42024.4
33499.4 52525.4
46799.4 49975
53000.2 47925.6
50849.5 52375.1
38724.5 48725.5
50900.3 47800.2
72750.3 58099.7
58650 48300.1
53249.6 47075
49325.3 50275.1
44374.6 5724.78
53525 47150.4
50674.6 49675.1
53899.6 46850.6
86725.1 51849.8
47325.3 46975.4
44424.7 53100.1
52124.4 50400.7
73999.3 88124.6
49700.3 49874.9
50274.7 50574.8
47925 51449.7
50425.1 53900.4
59100.5 42574.9
50699.8 45324.4
51874.5 49200.6
88999.7 75424.6
47050.7 71049.5
36325 62775.7
49999.6 58224.8
42599.8 51350
48799.5 57575.7
52324.4 53574.4
47925.6 67774.6
19925.2 40300
59249.5 42599.6
53724.8 60100.4
56024.7 46150.6
50675.4 54199.4
49824.8 50050.5
47225.3 50999.9
49875.7 50549.5
73150.1 55675.6
49250.3 47424.6
57399.8 53800
53200.4 44474.3
49650.2 54624.8
23324.9 22925.5
80274.9 32649.4
36999.6 72775.5
49525.6 50400.2
46399.9 51024.5
53899.5 46250.7
40399.7 59625.7
51450.4 62099.3
49424.4 48925.3
53100.4 48874.9
27850.1 67575
51125.6 50199.8
54125.2 51400.4
50224.7 50700.5
78249.7 40100.3
49849.9 54399.3
34000.4 64975
31249.4 45399.7
52400.1 41475.7
50850 50274.5
48200.5 50150.6
51999.4 51324.3
60225.4 50050.3
58750.4 48875.7
50675.3 72550.3
49075.2 49475.6
52175.2 52375.5
50400 40150.4
46625.1 54399.5
50524.9 49425.6
60625.1 43399.8
50174.6 46100.2
44074.7 52624.3
53400 46324.8
94374.7 26499.7
43224.8 49425.4
50399.6 51500.6
50824.4 44749.3
51849.5 57949.4
48550.2 49849.6
50874.3 52325.3
48574.7 47349.6
49950.2 50249.4
45900.5 49099.5
56474.6 48550.5
61024.5 58299.8
45624.9 51725.7
50375.1 50900.4
50274.6 51000.4
42499.9 74275.5
51199.5 48399.9
49150.3 51025.3
49275.4 49299.5
62674.5 42674.3
50699.6 51149.4
49324.6 46575.1
47474.8 42000.2
53150 50550.1
50900.7 42624.4
38574.4 65849.5
49150 51975
40900.3 52474.4
48350.2 46324.6
64875 86124.4
34824.9 63675.1
50200.4 52624.9
51199.7 48475.6
53449.6 49874.9
26324.5 89225.2
54325.6 45699.6
76325.2 53275.1
74925.7 53525
51324.9 48025
70525.6 63349.5
52149.4 44500.1
54225.6 43149.6
17199.4 46249.8
50224.9 50274.7
29225.6 73099.5
49525 50874.6
71974.5 68325.3
47625 62025.3
49524.5 50250.5
33600.1 53299.9
51824.7 30000.3
45100.5 53674.6
50050.6 54325
49925.1 52325.5
47950.1 46849.6
52000.6 45974.6
60675.5 39999.5
49499.8 53050.6
37074.6 56749.7
89724.7 37300.3
53499.5 49175.1
17450.2 47474.7
41850 24675.1
92899.6 83975.2
50424.6 48374.6
60350.6 21875.2
57725.4 47900.4
56974.6 60549.5
52200 52125.4
48475.2 55075.2
62975.1 29700.5
54399.4 63925.2
50700 41675.2
64775.1 41225
29924.9 44825.2
48750.5 59750
50049.7 40925.1
52449.7 45075.4
49125.5 51025.4
48899.7 50500.7
48600.5 50375.6
29349.6 61274.7
51975.2 51799.7
50400.5 51349.7
55349.4 56249.5
82324.3 46375.3
49749.6 28025.4
53724.9 61575.5
46374.4 49850.2
48774.4 48050
51549.3 49999.8
71000.7 70074.4
54549.4 12750.3
48350.6 87450.6
58899.4 42850
49949.4 58825.2
64475.4 48374.7
52699.5 48150.4
41274.9 49174.4
60225.6 59725.6
53150.1 51350.7
54249.4 45549.9
53774.4 49975.6
20000.1 35424.5
45875.4 59499.5
28199.4 42250
47899.6 47950.3
51075.4 54449.9
49699.7 49850.2
49700.1 49849.3
49949.3 47325
57800 51549.8
54000.1 40624.9
50724.5 49225.1
52624.9 50274.8
40749.7 54450.6
43749.5 45350.2
59200.3 48299.8
15475.7 65250.1
50525.5 48725.4
51150.4 54024.5
59375 52224.7
40950.7 49374.4
40200.1 50475.4
82925.2 23050.3
29300.6 59200.6
44599.8 30100.5
82574.9 58525.6
80299.8 56150.5
67449.4 46475.6
58525.5 70400.3
62200.2 72975.7
59600.3 47250.2
51699.5 36975.1
59475 29775.4
92525.1 91674.7
43624.8 44200.6
47500.3 45974.5
62074.6 49699.7
48925.2 47725.4
43450.4 55125
47525.3 54125.1
53924.7 54700.2
52424.4 50299.4
50674.5 50100.5
53275.5 59374.7
49324.9 49175
49449.9 50350
42150.7 49500.4
49950.7 50800
37550.2 32025.4
43175 77149.3
44825.7 42899.9
48574.8 42099.7
42125.6 52775.1
57025.1 65600.4
48675.3 51549.8
57850.4 38599.6
49775.2 49599.3
50325.4 49975.5
67800.2 73750.2
40074.3 56274.4
50399.6 49349.7
56924.4 46374.8
50250.3 50299.9
52349.5 52124.7
56825.6 65849.9
63949.7 62350.5
66974.5 6049.71
79475.1 71249.9
57700 52649.9
21624.8 46375.6
88024.6 77374.7
39749.7 55899.4
48774.5 48725.4
48775.7 48725.5
46950.6 49300.1
42949.8 56150
62225.5 43499.6
53200 54249.5
11600.3 42975.6
54450 47524.7
85024.8 71624.8
51450.4 46200.6
52799.5 32325.6
4649.49 79924.7
51324.6 41125.5
51124.5 44425.1
78224.5 49325.7
49274.9 48950.3
68325.4 33300.3
41400.6 51699.4
53374.9 44725.3
8700.32 48025.5
50750.2 43199.7
54974.7 45549.4
46999.3 47750
51375.6 47674.5
47424.3 50974.4
51374.7 43399.3
50000.4 50924.4
49725.6 50074.6
36624.4 48975.3
37300.2 60024.9
46724.8 52849.4
49849.3 50124.7
49850.4 50125.5
50050.2 48850.7
58525.6 62874.8
67124.6 63650
52524.4 51899.9
45849.6 46800.1
43624.5 20574.4
55850.5 66374.4
53999.3 48949.4
51650.4 61675.1
73775.3 61699.5
53200.6 49124.9
45650.4 46574.6
52500.4 61275.5
15799.8 88825.6
37400.4 39750.2
46699.9 71125.1
58074.5 19299.5
48524.5 12450.1
51874.5 52449.5
46949.5 54075
28975.4 61924.5
49924.7 57374.9
49925.6 57375.5
31924.4 49574.9
50599.9 50425
52800.1 47325.6
47150.6 56899.5
29599.9 22150.3
44574.7 59200.2
52874.6 36424.8
38549.6 74325.4
48799.6 47250.3
47949.3 56224.6
45750.7 58849.9
50949.8 46174.7
49449.8 50899.8
49449.6 50900.4
45249.6 42775.3
49074.3 62899.7
54950.3 59275.2
50525.4 50175.2
39199.4 65049.4
48900.5 50100.4
50125.6 49675.7
47950.4 30999.7
50300 47149.6
46574.8 54900.5
56324.4 5975.14
46725.1 48624.9
88525.3 71025.5
26349.4 40950.3
54049.4 40600.5
42899.6 41400
55724.6 27650
50549.5 49100.3
42524.4 54400.6
50824.6 46025.1
58000.5 52374.8
41275.4 45749.4
54449.8 50474.5
43924.4 42775.5
48800.6 41000
49424.7 51449.5
43275.4 48400
45400.3 45400.6
47749.9 51200.2
55425.4 49949.7
97775.1 76649.5
54699.8 56274.6
78674.5 42725.6
52199.5 52000.7
38899.8 44824.9
47900.6 53550
64949.6 64375.3
52399.3 51249.4
50474.7 49324.5
48625.4 47800
49050.6 43875.6
51250.3 49650.3
51149.7 51150.2
48975 51499.7
72274.7 73774.8
49749.8 49775.1
42550.5 42949.6
47025 46175.4
50099.4 50199.4
44674.6 10975.2
40149.4 70174.7
49525.4 45749.5
51049.4 45174.5
49725.4 45950.2
50624.9 51124.9
71499.3 57700.7
49624.9 49950.4
60775.1 58125.2
40700 48925.4
50025 50450
52849.4 54149.8
16824.8 47924.4
64174.9 70525.6
83399.3 56625.5
50600.5 49249.8
53374.6 42300.3
46800.1 46299.6
50675.5 84475
49274.7 48849.5
50525 55649.8
46775.3 45975
53249.6 38050.4
51700.3 52925.3
40775.4 61025.2
49549.6 49825.4
56100.5 73225.3
53200.6 46174.7
57374.9 48599.4
46424.3 54250
53474.5 46350.7
49624.4 50549.5
32775.5 72575.2
43400.4 56725.1
61375.3 42624.9
54600.5 47950.5
26274.8 23299.4
49474.6 55350.7
39900.1 40499.9
50325.1 50524.4
27050.4 58975
48775.6 49099.3
45400.4 56550
65325.2 58674.8
40325.3 37600.4
41849.7 67674.9
52425.6 46199.5
50650.4 50124.5
62199.5 47775.1
35974.5 81950.5
47025.6 48674.4
36199.4 44150.3
55699.3 56599.9
57599.9 52675.3
49049.5 51374.8
46850 54374.6
56849.7 63399.7
42000.2 54074.7
49150.2 38675.3
49199.5 43975.6
57875.6 71725.2
54100.2 48025.5
50525.6 51349.4
49449.4 24724.3
66949.8 33575.1
54249.7 4374.32
54450 35024.9
49050.2 51925.6
68425.6 21600
56949.5 61299.4
49975.3 51250.1
49349.6 49674.7
9950.46 56049.5
34025 47674.6
60625.6 47475.3
67525.3 41375.7
37374.5 57949.8
48850 56375
51724.7 2124.54
60600.6 50425
51175.6 50550.6
63125.3 47274.9
48775.5 47774.8
21449.9 41899.9
15700.3 53050
76075.3 76024.7
56299.7 52125
46950.5 47499.4
50250.6 49575.5
44100.7 52999.7
56824.4 16399.5
52399.6 77300.7
58825 52624.6
49924.5 66424.9
69049.5 72399.4
48024.6 51925.7
76824.5 23449.6
41549.7 65449.6
75399.8 59025.7
44950.1 54699.5
48375.2 50875.6
49024.7 14850.2
62974.7 53149.9
60850.7 51174.8
50150.4 50300
42350.4 49349.7
50274.4 49674.5
53350 49174.3
49999.9 49950.5
50000.4 49949.6
50325.2 50349.9
33474.7 34499.8
48300.3 49950.6
46199.4 49525.4
48675.1 47649.8
50324.8 49550.4
60699.4 43074.7
57274.6 47274.8
28725.3 64624.4
51249.5 51549.5
39174.8 94100.4
48599.8 49600.4
41075.4 48749.4
33874.7 65100.3
80250.3 89049.5
50949.4 47050.2
52999.5 48474.8
44400.1 49800.3
40999.5 54725.5
46549.6 53649.9
49474.5 48925.1
24800.4 32750.3
53499.8 54525.3
32175.5 52049.4
33374.9 60825.6
76125.7 58274.4
51174.6 48349.9
48025.5 58624.5
42174.7 64149.7
50300.3 49450.6
54074.6 59050.5
49950.6 51350.5
93850.6 79200.7
52274.4 97550.7
48099.6 49775.7
47775.4 50050.6
50700.2 51300.7
53924.4 44799.5
71050.5 46525.2
30124.3 35175.4
43125.2 45725.4
57299.4 42175.6
49975.2 59225.1
46225.4 38049.9
72825.1 71700.6
54199.5 48325.6
32900.6 44400.2
50724.6 81599.9
51425 49475.4
51425.4 49474.5
49874.3 49175.1
53149.6 52074.5
48200.4 43499.5
48800.5 48549.9
53949.8 56200.1
46775 57250.5
67199.5 55174.9
61250.6 41049.6
50649.8 50300
48450.7 52149.3
51674.8 51650.2
42150 60524.8
81850 45924.5
76924.3 52475.1
61124.6 56900.3
53050.5 49450.2
89950 48675.2
50825.3 48925.5
50749.9 50475.7
87349.5 38750.4
49750.4 51824.8
34449.4 71450.6
67949.9 47900.6
51999.5 44450.5
50149.7 50575.1
59675.6 45400
53700.6 35449.4
63025.2 35074.9
93924.7 72350.7
50749.9 47300.6
53349.5 46300.1
47324.7 46175.5
51474.4 71549.6
60974.9 63475.6
47699.5 52000.4
75750.6 30774.7
47325.2 53500.1
55050 75149.6
48274.7 54224.5
64999.4 37174.3
48225.3 54499.7
48899.9 45075.4
50524.8 54700.4
47524.4 45825.1
53075.5 47400.1
46524.4 50900.5
48725.5 57099.5
58049.6 55650.6
44574.5 52049.8
56150.1 49375.4
38575.4 56600.6
59175.5 34850.2
79025.1 47775.6
53375.1 37650.3
56800.3 54000.3
48674.7 53275.4
45299.9 52624.4
54749.9 83649.7
45825.2 51624.9
31575.5 24100.6
49800.2 49975.1
56724.4 65700.1
43949.9 38075.6
55125.5 45775.1
37625 98725.5
40649.6 54600.5
13599.8 55075
47250.5 44650.5
46125.5 27125
50025.7 50375.4
60849.4 50025.1
55374.8 38899.9
39150.1 53699.9
50849.6 45150.6
55750.2 50625.6
53649.9 51099.8
38524.7 59174.7
49300.3 50024.6
44174.8 41899.4
52699.7 51424.4
50099.8 50425.4
50099.4 50425.1
49025.2 46725.3
24950.3 33024.7
52950.1 53274.5
48875 51575
61674.5 51600.6
53150.1 54599.4
48825 50724.8
57974.5 66049.5
49249.4 42174.3
50499.7 55950.6
69150.3 98650.5
46175.3 42050.6
48524.9 51274.9
38925.5 54574.4
48699.7 27824.3
54224.9 28299.9
42550.4 50974.5
63975.4 72125.6
49900.3 50424.6
56574.9 43075.7
50850 48975.6
57300.1 53949.7
96824.6 33625.2
61824.5 55850
88399.9 32874.9
56975.1 47700.3
44324.5 50399.5
48700.5 49474.9
52225.3 46025.5
68900.6 36524.9
44300 50125.3
50050.2 50549.9
50724.4 29199.7
44524.9 44224.6
58049.7 47049.7
50974.9 52024.6
46649.8 49324.5
48249.6 53325.1
53925.4 28200.7
48425.5 45750.7
37849.9 42350.5
46499.5 59050.4
9925.29 31600.1
17149.7 41749.6
51450.2 51424.5
44950.2 47900.6
74224.5 85050.2
47924.7 48649.3
47775.2 47949.3
50424.8 52100.7
49774.7 45399.3
46600.3 49450.3
89424.6 4449.92
48925.1 54925.6
51299.8 65599.4
48449.8 49175.2
52525.4 51100.5
58674.4 58325.1
50675.1 42525.4
62824.5 61675.1
49874.6 48850
54100 38974.6
53025.1 51274.3
60675.6 49975.4
40799.9 39350.4
51699.6 50300.3
56775.1 59749.3
47875.3 46150.4
50525.4 50449.4
32999.9 63999.9
49974.6 49874.4
33450.1 53500
48024.6 66949.5
43600.3 66875
45800.7 54374.5
53124.9 54175.1
47899.5 50149.4
27374.6 50250
50325.1 52524.9
53575.1 53024.8
52000.3 50774.5
52500.5 47649.7
53450.3 55775.3
40800.6 40150.7
42425.7 56949.3
48324.7 56399.8
40099.7 51900
38649.8 41575.6
49274.5 50875.1
47875.3 48799.8
50274.7 38825.6
52849.7 53174.8
84150.7 93025.2
51024.4 41800.2
76775.6 51175.4
53099.8 47550.5
19850.1 10899.4
46075.1 49100.2
50049.4 56575
49799.5 58999.4
38950.2 49525
62524.9 63525.1
52274.6 46825.6
52199.9 50225.5
32274.8 70224.5
32524.5 64550.3
47000.1 48649.7
65499.5 64974.3
54799.4 19400.1
51699.5 55399.9
69225.4 39374.5
36325.3 41100.7
49350.7 49150.2
47125.2 64174.4
44275.4 47349.3
50524.6 49049.5
47974.9 56475.5
50274.7 48225.5
50700.2 51275
39524.8 53999.8
59974.8 40250.4
49100.6 48350.7
50674.9 50349.3
51600.4 47450.3
14975.6 43924.9
50099.6 37800.4
49750.7 50875.6
49750.2 50875.1
53925.4 53025
37050 54625.5
42150.1 50050.5
51749.4 34975
52500.4 36924.7
23150.1 39925.5
55600.3 49074.9
37150 42950
48924.5 52524.4
48700.2 50225.2
49949.4 62849.6
76974.4 46074.6
49099.4 50975
48400.7 50025.4
51850.5 46024.9
57299.9 50400.1
50274.4 49775.2
53375.7 82650
52749.9 72175.2
23024.9 60000
44775.7 73025
14300.7 3574.96
52600 51674.6
52875.1 48799.5
55475.2 50775.2
43549.3 54374.3
59725.2 41300
47749.6 42775
48750.6 46250.1
23950.5 71600.6
92574.3 46200
47950.3 52350.6
57900.2 69799.8
51099.5 50824.7
47125.5 48325.5
48350.6 49625.3
49775.3 49875.1
47425.4 49000.1
49100.5 51975
50999.9 50625.4
41274.4 45624.8
60050.6 52550.1
50825 53124.7
58474.4 65900.2
52074.8 43349.7
39299.9 65124.6
45850.6 57424.8
53225.3 51250
45925 47750.5
47874.8 52475.5
69775 60000.3
46025.7 52249.3
48775.5 41750.6
48899.4 48725.5
43750.5 48600.3
49050.5 49749.3
48949.8 48974.3
51474.5 38949.6
38600 30924.7
52075.2 48249.9
54600.3 13074.9
63799.4 54475.4
53475.6 25400.4
15224.4 67050.6
53325.3 49699.4
44274.9 52975.1
63450.7 71000.4
50025.2 50474.6
47025.4 46924.7
54150.2 72375.4
49200.6 50825
51649.4 49949.7
49274.3 46425.1
37275.7 93650.5
51425.1 47375.3
90700.1 56500.6
55675 48074.8
46950.5 51399.7
42100.4 39024.7
40925.3 51524.5
72749.7 33975
57000.2 49900.1
42449.6 52850.3
42449.5 52850.5
50999.9 46825.6
49999.8 47000.5
49624.8 50624.5
51824.3 50349.6
30725.2 68775.5
44275.2 48025.5
37850 61475.6
61375.6 51325.4
49150.6 49449.8
20674.3 64825.2
49724.8 50125.5
45900.3 48200
55499.6 60350.6
77075.5 45949.8
53924.6 43750.3
48225.2 57474.9
49799.3 56024.9
49125.4 44424.7
49925.3 61674.8
52125.2 50900.3
50599.4 50350.6
53700.4 47724.4
44525.4 58500.6
62199.8 47200.6
49249.9 51649.8
46450.5 54375
47375.6 56299.9
55949.9 49425
45124.9 51249.9
49800.5 58024.5
51900.5 33925.3
50474.7 57274.5
58574.7 44650.2
68600.4 52999.6
46050.4 1024.84
50000.2 46299.7
40150.5 55449.5
27150.3 25450.2
90575.5 80700.2
62725.1 40075.3
34675.7 72074.7
25949.6 63449.8
51350.4 44949.5
57850 68725.5
12000.4 49100.1
56050 47350
44549.3 53450.5
48999.8 50074.4
89550.1 70349.9
50699.7 49799.4
52950.6 50200.1
11049.8 62399.4
51575.1 47975.2
51725.4 57125.5
49425 39800.1
38350.4 34775.1
52475.6 47999.8
57324.8 34050.6
45824.8 46799.9
55799.6 45450.5
47250.1 56025.6
27299.4 80275.7
59624.7 56350.1
6350.3 36324.5
41049.6 55799.7
53099.4 49399.6
51575.5 51099.9
44950.5 74050.3
63750.6 51750.6
51275 51725.3
47000.4 47299.9
50824.3 50275.3
85050.3 34600.7
54725.4 58300.1
28550.5 53200.6
30900.2 43449.9
53449.4 53024.3
57100.4 48450.6
52100.6 50900.7
62574.5 51199.8
40600.1 71775.7
50874.4 47049.5
53650.6 46425.4
45850.2 50750
55775.4 46749.4
43649.4 46000
45150.4 55725.6
34199.6 74824.9
48899.4 51399.4
48575.6 49525.4
49974.4 48249.4
67149.6 44725.2
66325.6 52400.1
49699.8 47474.3
41274.5 32225
53799.8 47974.5
57349.5 55974.9
74350.7 33299.4
51000.2 44050.7
48650.3 49725.5
55725.6 33975.5
56524.9 54250.4
70925.6 37775.6
32149.9 45125.2
28174.4 61524.9
36574.8 30224.9
48924.5 49975.3
34975.4 39850
52900.3 52249.5
55099.5 48474.5
70824.3 42399.8
64200.3 33475.6
28900.6 42450.5
52124.7 59499.6
67374.9 49524.7
48500.2 50950.4
43775.5 42799.6
50700.2 40699.7
49749.8 47950.1
79575.5 59525.1
52275.6 40750.6
46000.6 56225.5
72274.6 65475.4
40525.6 57900.5
73475.4 56449.6
41225.3 37975.2
51750.4 61699.7
69449.4 6999.9
73449.9 39600.1
52675.6 42975.1
54550.3 49550.3
53875.5 76600.1
64874.4 26449.4
63175 54325.5
49425.5 36499.4
47825.2 50300.5
47349.8 55299.4
63424.8 49825.4
49249.7 49500.5
47899.9 49875.1
41800.4 50200.2
47400.5 48475.4
42549.5 53974.7
58075.6 73025.2
50174.7 38149.8
42650 51499.4
57249.9 60025.4
46274.8 54875
44525.5 50075.1
45524.4 41974.3
52775.1 50899.7
49500.4 49324.4
49750.3 48924.5
42099.8 57700.6
64349.9 43974.6
45599.3 50675.6
9800.03 32249.5
46099.8 48300.7
94875.7 36524.4
40749.9 60675.2
61774.4 61149.7
34250.3 47125.2
43974.4 55575.7
58725.2 73874.4
9175.44 59049.6
49674.6 52649.8
36099.7 54775.3
47750.5 47649.8
47175.1 51075.7
50225.1 55125
47050.5 51275.4
49475 53874.8
52025.6 47850.6
34299.5 40350.4
24324.7 36950.7
75375.7 49349.9
55650.4 63900.7
61149.7 59400.7
28874.8 38950
49874.9 51699.3
55950.3 54375.5
46775.4 43900.6
54900.3 37099.3
51000.3 52249.4
43125.5 33149.6
52075.2 45924.7
25375 49500.7
38999.9 60849.5
43175 51775.4
53575.4 47375
40499.4 30475.6
36749.5 56674.5
60050.5 44400.4
45000 62849.5
39324.5 48475.7
47375.1 37650
40650.6 48250.4
50500.7 50399.5
50349.3 48800.6
49574.6 49224.9
49325.6 58000.2
39375.6 45624.9
53325 48024.7
50750.3 61100.5
46625 45275.1
50999.6 51799.9
57449.4 47749.3
55899.4 46225.5
48425.1 49649.9
49449.4 39175.6
83424.8 41475.1
37850.2 62074.4
70624.8 32400.3
36100.6 80750.7
57150.2 55975.5
57400.4 38775.3
55475.3 53075.3
50100.1 51225.6
49349.7 49049.6
69999.3 51500
47700.1 40849.7
51924.9 55474.5
54049.5 65399.8
49950.6 49575.4
26824.3 73375
51549.8 50375.6
38449.5 46424.4
51399.7 46349.3
54650.3 51450.4
54424.6 46974.5
60925.5 63700.6
58049.9 51574.7
56449.9 47600.3
50725.3 46000
82574.6 58149.7
51975.3 47575.3
50399.6 46624.3
46475.4 49650.5
65624.7 40474.7
38475.6 52874.7
45299.7 57000.6
44674.8 49849.5
48325.5 48625.5
49924.9 49275.1
50399.4 50825
51375.4 49500
58450.1 42675.7
49425.1 17249.4
54549.5 58600.5
47350.1 48600.5
48775.6 53725.1
47449.7 57999.3
56974.4 74599.6
48650 48974.7
44749.4 54850.5
50800 44700.4
47075.5 45850.3
9374.68 19525.1
53825.6 45700.2
62575.2 59950.3
60199.3 42675.1
55600 33550.5
54175 45025.2
55499.5 57224.5
54549.8 61799.9
99400.6 49125.6
50199.8 38100.4
49775.6 9524.87
36700.7 45225.6
46600.2 41699.8
64774.4 53849.4
49524.7 53400.4
41775 52674.7
49275.7 49550.5
44449.6 57950.4
55925.1 52649.3
78899.9 61775
47525.4 52975
54849.4 56275.6
27224.6 51749.3
93375.4 72874.9
11050.4 81775.6
9674.64 3474.35
50750.1 49000.1
43150.1 39800.3
47025 51999.6
54600.6 49825.2
56625.4 50899.6
50149.5 53425.5
51475.5 49674.9
49399.8 48875.4
38824.3 73599.9
24575.5 64649.3
43074.7 47599.6
34074.6 24199.8
57325 37475
40924.6 36900.1
47000.1 46049.5
49799.4 52575.2
17174.5 74050.5
42024.8 24424.9
45174.3 58524.8
49850 48575.4
44875 53499.8
50025.6 50125.7
49425.6 49925.7
59174.9 52200.2
43425.5 51475.6
73199.4 48649.6
48349.9 45925.2
83125.1 79800.4
50450.3 51499.7
84624.4 575.355
74500.7 46950.1
67199.3 56475.1
52300.6 48049.5
49275.2 47774.8
60949.9 48224.8
53449.5 50600.1
44074.8 50624.6
39574.4 56024.9
52125 55925
42100.3 42474.5
50500.4 44899.4
36225.2 51625.4
57249.5 46700.6
59300 57449.5
51524.7 59624.4
59925.6 49075.3
36374.8 49525
47700.4 50750.5
46324.7 46949.6
33025 20900.7
55249.6 51849.5
22600.2 40475.3
52400.2 55475.4
34150.6 65450
45000.3 49274.4
60374.6 94649.6
50600 47625.7
44500.3 33625.6
29475.5 26750.6
54500.5 46224.6
47299.4 57125.7
52975.5 52224.8
11375.3 22749.3
35824.8 30275
27174.9 65399.8
63424.4 65799.9
53299.9 59100
78125.1 40074.5
41399.7 53274.8
50874.6 47475
31000.4 81150.6
55374.4 46974.8
57150.1 47225.5
33224.8 51349.6
35724.8 46474.9
47974.5 50349.5
46800.5 49599.6
59399.3 62550.4
41924.9 63649.3
50300.5 50549.3
31025.2 55325.4
50075.2 52674.6
27549.9 12724.4
14975.2 24749.6
48050.4 53049.9
47699.9 45599.4
63150 43375.6
51200 51150.5
52624.5 49950.4
49075.2 50149.7
53225.3 52975.6
55074.4 48450.6
48224.3 54224.3
49549.3 51624.8
48900 30300.6
35275.4 41050.4
64850.2 57075.4
50625.1 56850
49449.7 50749.5
51325.2 36400.2
45449.7 46675.3
50875.6 56849.4
38650.3 54649.4
46199.5 56249.3
47775.2 60650.3
48000.4 47575
49974.4 52474.3
44274.8 41799.3
45549.3 45975.5
37124.9 63274.4
53325.2 49449.4
50674.9 62800.6
44924.8 52075.5
50549.8 46750.3
47349.6 45274.6
45575 64999.5
50574.9 47475
42350.7 57350
45499.8 46174.6
55424.5 48324.6
51999.4 51825
39650.4 70150.2
50324.7 59300.1
71474.8 39400.2
44974.9 41750.4
54375.4 66399.4
36374.9 30274.8
49025.6 49449.4
50199.5 51874.6
65624.3 33174.9
46174.4 33825.7
51050 55050.2
54674.3 75299.4
69425.2 32150.5
44624.5 48099.4
47525.6 45425.2
51325.1 48275.6
50774.4 55799.7
76224.3 32400.6
61199.6 37399.3
53524.9 41200.5
73549.4 46074.6
50624.3 51999.8
49325.5 46875.5
34375.2 45400.1
35625.6 80275.1
54050.1 54325.1
82224.5 1425.31
63325.7 45949.6
18150.3 59225.4
68999.4 95350.6
58900.4 53199.9
50275 57575.5
54374.6 58100.3
55575.1 46674.9
41675.4 51450
52074.9 44725.2
47499.7 50975.6
49924.5 48974.8
34399.7 62925.1
50399.6 49750.6
50400.6 49750.5
47149.7 48075.5
44400.1 45575.2
45349.9 39549.3
47550.6 85249.9
47174.5 20775.1
55900.7 36975.6
94950 58624.9
44425.1 52999.5
38774.5 37050.2
58174.3 40299.7
50875.5 50824.8
47100.3 47774.8
47800.7 47599.8
40800.1 35099.8
50549.5 51299.8
50925.6 51574.5
40250.5 48849.6
46199.3 46874.9
55725.2 50549.7
68275.3 48299.6
45974.7 58000.3
34949.5 49300.7
52024.4 51250.4
49699.8 53874.5
49699.9 53874.6
54674.8 51250.3
16449.5 72400.3
55074.7 50350.2
66824.9 72425
57325.7 76800.1
57074.6 59025.4
46149.5 53275.4
34774.6 43375.5
47924.7 49024.8
49800.7 50374.4
56750 47200.7
50299.6 47025.3
41950.5 87750.1
65400.2 52699.6
35274.8 35050.6
44374.7 49324.5
52199.8 46824.8
21199.9 75524.3
53174.5 50549.5
49374.3 57249.9
90949.9 42649.3
49775 49924.6
53950.3 52499.7
53599.9 52750.1
51024.5 51174.3
48500.4 45499.5
49899.9 50174.8
49925.5 49725.7
53575.6 73749.4
64774.4 47575.2
32649.8 41574.7
58050.5 62499.9
30899.9 61125.2
45875.2 33824.9
42149.3 52300.4
50275.2 49074.8
78124.7 35300.5
52949.7 50850.2
49200.4 49999.6
51925.2 50525.3
51299.9 53124.6
50599.5 50550.5
49675.4 49975.4
45550.1 31374.7
41874.4 8275.48
41024.9 79424.8
47924.9 49975.1
46775.3 48525.3
35674.7 69350.6
47074.3 57750.2
46199.6 60950.5
59400.3 39774.5
49900.6 49975.7
62500 41875.7
48775.1 49225.1
65600.2 50324.7
46749.7 50499.8
84624.9 59825.7
41474.7 46375.5
43475.3 58575.1
44799.4 32499.6
34950.7 42000.6
60225.5 46900.4
44849.6 66149.9
54274.6 24900
58449.5 84974.4
84999.8 21125.5
55025 39524.5
50725.3 50274.4
49899.5 49749.6
49725 49774.8
49849.6 50500.2
47674.6 58650.6
62000.3 58324.7
52325.6 49499.6
48200.5 49899.5
51424.7 53949.5
47575.6 49599.5
50700.1 46699.8
44249.7 54774.3
49599.4 52124.6
20499.7 65899.8
55550.2 53324.3
70350 94324.9
50775.1 52499.9
46774.9 52624.4
46550.2 51450.5
36174.6 76099.9
42025.3 47100
57350.6 57600.4
48499.8 47675.5
68399.9 51874.5
58274.6 55599.8
39624.3 12249.9
48950.4 49349.6
57400.3 54325.5
49200.1 56349.5
49900.3 61650.4
53249.9 56125.4
49199.4 48699.9
37675.1 60400.7
50624.7 50674.4
54525.4 49175.7
50300.2 50124.7
55324.9 70600.5
51850.2 48950.4
48150.1 51200.6
48874.9 49700.6
50125.3 56150.6
24525.1 39274.8
77074.5 43800.7
51775.6 53124.3
64024.5 46224.9
50899.8 52025.6
48874.4 48824.8
49899.5 49650.3
48424.8 87750.3
43749.6 55850.4
23025.3 15800.2
9400.29 31425.3
67400.5 52475.4
36750.1 44549.9
58200.2 59200.5
40075.5 49975.3
55425.1 30199.7
43425.1 50650.3
37849.9 45025.3
51550.5 49575.4
43325 60300.2
53200.1 40875.2
48974.7 55800.2
61550.2 65849.7
55350 49575
38500.3 53474.7
52775.3 70825.4
64024.4 39325.4
63324.4 69774.7
69074.3 69799.5
54275.4 58375
49374.4 49800.2
46999.4 50100.3
40949.4 51124.5
43774.7 54025.5
48800.1 50725.4
19450.2 65174.4
49274.4 49824.4
42999.7 38725.6
53350.3 48124.8
43224.3 49450.6
57025.1 66850.5
30624.9 61075
54975 51400.2
55399.4 39449.4
48075.6 51424.9
44075.2 59900.2
57199.9 55174.5
47725.2 48575.2
50025.5 23550.4
51850.5 43650.1
6375.32 23399.7
34924.4 54124.5
51175.5 52074.3
36449.9 26925
44900 52025.2
49374.8 43599.3
47924.8 52375.3
51099.6 50350.2
49375.2 68800.2
29674.4 52299.8
45524.7 49474.4
45850.7 51525.4
54099.8 55749.8
47825.2 48474.6
43650.7 49250
79050.6 8175.33
67475.3 40224.9
36924.9 40300.3
64549.6 59875.6
59175.5 52350.1
64850.7 58975
45925.6 36700
39049.7 32150.1
52200.6 55699.4
46999.5 49450
71949.8 28325.2
48775.1 7699.39
43900.1 73349.9
49149.5 48325.1
33099.4 42324.7
30599.8 8899.49
51850.3 59474.6
62424.9 49825.3
3700.13 67924.7
48699.3 50299.9
44625.5 52850.1
50150.6 50474.7
83350.7 51175.1
49825.4 54074.8
46449.9 42825.7
48925.5 67949.6
49424.9 69324.8
53874.7 55525
45324.7 54350.6
41274.9 49999.5
68274.8 32600.5
51075.7 52199.7
50275.2 53049.6
49375 32949.5
50449.9 50725.5
50449.7 50725.1
53600.6 80024.4
51549.6 63725
48224.5 51050.4
54774.6 44225
54799.9 26425.6
41274.4 38875.2
46300 56650.2
51724.5 50099.6
59225.2 52274.5
66850.6 23900.6
33199.6 56725
46775.1 53200.6
78174.5 25725.4
46600.1 50799.6
44549.4 51074.5
53975.2 52349.9
39075.4 57549.7
46474.4 44150.2
51200.5 49675.3
50850.7 51500.3
61249.9 45125.4
64524.9 19649.6
57050.5 48224.6
30624.4 41500.2
65449.4 44349.8
49799.9 50349.4
52650.7 53300.4
49674.4 51824.8
37499.5 25000.6
42450.7 43825.6
46850 59824.8
93224.5 20599.4
80100.7 41925
9024.5 85125.3
40899.8 48200.4
63849.7 46499.5
56949.6 35599.9
53100.4 50574.9
50750.5 49874.5
63150.2 58824.6
41000.6 55275.3
46824.9 50500
46924.4 52774.5
79000.6 6749.9
52100.6 71600.3
57825.2 48474.8
70699.9 41025.6
43024.6 64250.6
45824.7 47325.5
40175.3 27224.7
46900.5 53749.5
31274.4 54649.9
41825.1 49199.6
41550.2 48699.5
66175.3 38999.6
55225.5 48549.5
70049.9 73550
47850.3 36549.4
66425.4 38099.5
40574.3 46475.5
43250.5 37075.5
51850.6 68900.2
46549.6 55150.4
53924.8 56100.7
50624.4 41225.4
38550.2 42200.4
47024.3 48649.8
55700 68174.8
69500.1 46375.2
53025.2 59124.3
45249.5 48099.8
51175 48725.2
51725.5 44949.5
9674.64 49224.4
34650.4 63299.5
48224.8 39675.4
59724.6 32099.4
58825 74575.3
56424.3 53199.5
46350.3 62550.4
63649.8 58274.7
48050.3 42300.6
63150.3 55575
76924.9 41074.9
65275.5 14424.8
59025.7 20150.2
52225.3 45524.7
41725.2 58450.2
24449.6 52374.9
41749.3 57575.4
61550.4 54875
56349.7 52150.1
23149.6 55549.7
20000.4 71524.9
55824.3 56050.6
54050 58900.1
49499.8 52325.3
50625.1 50374.6
28624.5 27000.7
48249.3 44499.8
42025 43699.7
47449.8 44649.9
59124.7 40549.7
56924.9 55075.2
57150.3 50375
50825.1 57775.2
31725.1 58750.7
37749.8 73174.7
49650 49475.4
49074.6 49375.3
69824.6 29025.5
49100.1 50674.7
50649.7 51424.7
65325.5 71699.3
47299.3 52549.6
50025.3 47224.8
49650.2 51599.5
54349.9 45749.7
53274.5 57225.4
50125.3 49899.7
37325.2 56849.9
34674.8 66599.6
51624.4 51050.1
46700 27150.1
84850.2 58599.9
52699.3 50324.4
49050 48875.7
47025.2 53100.4
32375.2 87275
68925.5 29049.5
14049.6 30225.3
51475.6 52524.4
53399.6 32675.5
53800.5 17774.3
35500 35649.5
45899.4 44475.4
55300.4 51224.7
51550.7 33725.2
16800 60775.1
99149.7 42800.6
49925.3 55824.5
67900.5 32024.3
48625.6 43174.6
33725 50925.3
48074.4 51575.5
46624.5 48150
37349.7 32525.2
54125.2 43550.7
52150.5 58699.8
51425.7 40899.8
40650.5 45574.9
54474.7 64624.8
29024.6 47250.1
49550.7 49325.2
74699.5 41275.2
57424.7 36424.6
51499.7 50800.5
42724.6 39525.4
62400.2 51224.6
34175.7 41349.6
69375 42549.6
52175.5 64175.6
48299.5 50799.6
63099.5 76349.7
65324.6 55050.1
47275 52550
36450.4 47650.5
44124.6 50749.6
63825.6 45275.4
50324.8 53274.6
49025.1 75375.1
35575.5 61725.1
51474.8 51400.5
63350 66249.5
37325.7 47000.3
43524.5 47274.7
53449.3 46374.5
49849.4 48499.4
52700 48099.9
34900.7 58050.2
79100.1 45499.8
23375.7 66549.9
61625.1 47424.4
43024.6 69375.2
51725.4 50425.5
27874.8 66525.6
43800.6 39575.2
55124.5 63425.6
50399.6 42274.4
35250.5 53549.6
19100 15649.8
52975.4 49425.1
52925.3 46000.2
50875.2 48774.4
57475.6 54550.4
54424.8 69324.8
32475.7 27400.4
38700 50575
53900.3 63500.2
73074.6 40125.3
81274.8 61150.1
47575.6 49049.4
50274.6 50049.6
47375.5 51199.6
28249.4 70149.6
54825.7 62450.3
43975.5 35875.6
95124.6 63950.4
61524.8 52424.8
48249.6 49850
70624.8 77324.8
61499.7 57874.5
65900.3 43799.7
48899.8 32575
44299.6 47775.7
85474.4 38575.1
74500.5 28725.1
43950 53424.8
27624.8 66600.2
34199.8 49399.8
42349.5 26999.4
63825.4 30299.3
63349.6 41124.9
55575.2 47900.5
43624.9 56049.7
45699.8 66975.7
36975.6 75725
45849.3 51249.3
34274.7 61300.3
47250 56974.3
74099.8 62074.9
49700.4 52299.9
51750.1 47324.3
58399.4 41775
53875.3 48250.4
47499.7 48825.5
33149.6 51050.6
45824.5 87675.1
38850.2 50599.4
60599.3 51475.5
57324.6 46150
56449.4 43599.5
33900.3 48025.7
52050.4 49200
53774.3 51375.6
54649.4 78350.6
50699.6 46799.8
70349.5 68299.5
49249.6 47025.1
49349.6 47499.9
39449.4 77974.8
37874.7 24825.2
43849.8 37599.4
54199.4 51099.6
43574.6 30875.2
51925.5 47549.7
52549.8 49050.4
61174.9 47649.7
51774.3 50900.6
28099.3 43824.3
62399.3 50725.3
22550.6 56200.2
57525.4 71749.7
50199.9 49999.7
52100.4 54275.3
45699.4 35150.1
50125.1 49224.5
50024.5 49700.5
50475.4 50775
49175.2 51849.8
57299.6 50450.6
48200.5 35175.5
43949.7 54600.2
54100 62425.3
48550.3 50149.9
49224.8 49975.2
37200.7 50749.4
82500.5 78675.7
29025.1 45149.6
41974.8 78225.1
55974.7 39224.9
45799.6 48300.6
55924.7 68049.4
51874.7 46250.2
23124.9 50550.1
47075.3 55899.3
72425.5 41699.7
40950.1 61300.7
41175.2 44100.1
48999.8 25875.4
49349.4 19950
55224.9 78224.6
67349.6 42575.6
75449.5 58949.9
59925.1 27324.4
34249.5 37099.6
54875.3 52449.4
47700.4 50425.1
74149.6 33049.4
40699.4 52674.5
46125.7 63775.1
48225.1 51549.5
50325.1 52175.1
48549.4 52025.1
58574.9 48624.9
55675 52050.7
50274.4 48250.1
52725.6 61650.3
48274.7 42850
65250 53924.9
47575.6 47025
54324.3 49049.8
33175.2 51775.7
52750.6 40925.2
46575.2 46900.6
50524.9 57549.5
28499.4 58799.5
53600 52349.7
4524.62 77050.4
50975.3 48275.3
93775.6 59875.4
53875.3 75450.7
85799.6 44575.1
16349.8 33825.4
79100.3 27299.4
73125.2 75724.9
37325.7 49925.2
64149.4 35749.7
60574.3 38149.9
49025.1 51424.5
42350.6 57649.6
92449.7 70424.3
41000.1 62275.2
23000.3 19300
47025.7 71850.4
48724.8 48024.9
48724.9 48024.8
50400.4 55324.8
46875.6 65874.6
49075.5 50275
47349.3 51425.4
86650.1 95849.8
41925.6 42124.4
79324.8 54850.6
48599.3 48524.3
42075.2 25074.9
46699.4 42025.6
39449.3 58950.2
19750.5 63674.9
49525.6 52075.5
54375.5 49950.1
62374.5 52350.3
49324.8 49224.9
52775.2 49825.2
75500.1 61925
44349.9 47799.9
59775.4 57975
99274.3 32050.3
40650.3 51075.1
50899.8 50100.5
13799.4 51274.6
22875.4 61274.7
49574.7 53625.5
48675.5 49700.4
51850.7 15425.3
43250.6 39050.1
67250.2 34000.7
50049.8 52275.5
56474.3 52025.6
49975.2 49324.7
47650.6 47725.2
44700.2 57099.6
46749.7 38224.9
50349.3 44425
48475.6 52800.1
51449.5 61225.1
49250 48925.2
46924.4 51174.3
56300.7 53150
41799.6 63049.6
34249.5 26899.8
49975.5 49124.7
51799.3 50474.9
49900.7 49424.4
41625.3 56500
52725.6 54000.6
44699.6 52099.5
50049.4 49925.2
56724.7 47074.9
49850.5 53424.9
50850.1 50824.9
51325.2 51149.6
49900 55299.7
51174.9 47075.1
49374.6 48350
47424.4 47050.1
51349.7 50950.1
48374.5 50624.7
49499.4 53475.5
50975.5 48849.4
41775.4 24250.7
70200 43175.3
50850.4 49974.8
44349.6 58874.4
54875.5 46350.1
46800.4 50225.3
50999.7 51550.5
52625 54975.5
52949.6 44100.6
46924.7 56725.2
44925.6 68149.5
60625.5 47149.3
61049.9 56825.3
47925.6 47774.6
49425.7 46700.1
54950.3 40099.9
49225.1 48174.3
49600.6 60224.6
49049.8 20600.3
45375.5 53375.3
55374.3 25649.9
49674.9 47649.7
38899.7 54449.4
74000.2 34549.7
52750.6 54324.6
50449.3 52824.3
49799.8 49425.7
48874.4 50050.6
51049.6 50049.6
61374.9 57874.4
47274.7 50075.2
41375.7 46774.5
79225.5 27374.7
61649.8 46574.3
48299.5 45525.5
50424.8 48324.7
45374.3 42875.5
64525.4 25974.9
48775 49200.3
46174.6 47600.5
56324.5 48875.4
42049.8 63424.6
53150 46849.6
46574.7 52774.4
44699.7 46425.4
62399.6 61599.3
52300.6 49325.7
79800 85924.7
49825.4 46625.3
59424.4 58050.6
42200.4 86274.9
46899.9 35074.7
57025.6 46949.8
42525.3 49450.4
53300.3 97625.4
50600.6 48325.3
71249.7 57099.7
50125.1 53524.8
53775.4 40525.2
32100.7 84849.5
47700.5 45325.6
50075 13149.4
31749.6 22975.2
41975.6 39149.4
74575.4 57300
45649.5 49825.4
52349.8 40275.6
49349.7 51425.5
43349.8 49350.5
45950.1 54324.3
40999.6 35600.2
50750.4 52675.4
48725 43900
49949.8 78650
50099.8 91024.7
59824.8 49949.7
54699.8 53724.4
49549.5 48174.8
54200.4 47000
49575.3 50600.3
54674.6 48475.3
55575.7 48300.4
84425.4 67399.4
56624.4 50125.5
65324.7 61650.4
51549.5 50625.3
53974.3 47524.4
43499.5 37374.6
48149.6 49400.1
53225.6 65350.1
41925.7 55875.3
47474.4 34050.5
47624.8 51700.7
57624.3 48100.4
37400.2 41799.8
59200.7 74975.4
67924.6 52399.5
31649.3 39600.2
57725.2 41550.6
44050 44649.4
49424.4 49674.5
50349.8 50199.5
56674.5 51099.6
73150.1 42099.5
53799.5 62925.6
51974.7 41749.4
49599.7 49974.8
53550 49149.9
49350.1 47624.5
52149.4 39650.1
51400.6 47999.5
51125 51349.7
50924.5 47349.4
47700.3 39949.5
53250 49300.1
50525.3 46599.5
44325.6 26175.6
54174.3 46075.5
40974.6 51624.6
45925.3 55874.4
56474.8 66324.9
51750.6 45275.5
46799.3 52800
47925.7 54700.6
51100.1 50274.9
50425.5 50400.6
52800.4 50474.8
51999.4 51299.4
47224.4 44600.6
53350.6 38399.4
47325.1 40300.2
69324.3 45975.3
49125.6 50374.5
48249.9 44624.3
50000.7 50000.1
36524.7 43350.6
49649.4 50125.3
53100.5 47375.1
49825.7 49924.7
51450.2 49724.3
21900 40025.5
47475.4 64374.8
48850.4 53124.8
50249.8 47124.5
49950.2 48400.1
33375 51725.5
46000.4 54974.5
50750.2 53374.5
53950.1 46350.1
63749.5 21600.2
56575 58250
67499.7 80200.7
62075.7 40274.6
52700 52050.3
65350.7 33925.6
37825 77874.8
36650.5 51300
44200.5 83250.5
64525.5 54399.7
52050.2 50275.4
49850.6 49975.4
53224.9 48399.3
29400.4 48424.6
53075.7 48599.4
50524.7 52900.4
51275.4 49650.6
46475 43725
49124.4 52450.5
47199.4 62199.6
51300.4 51174.6
72800.4 25775.4
43024.6 55474.7
92949.9 70750
55974.3 58050
44375.4 19749.9
38850.4 18700.4
43825.1 52600.3
48424.4 51699.3
53549.3 44924.9
50174.6 57224.7
56199.9 53149.6
50000.6 50099.9
50000.7 50099.9
53274.4 49474.6
44724.4 44399.7
49175.6 48575.2
46275.6 59549.5
46074.3 46850.5
48824.8 48574.8
48575.2 48350.5
59500.7 46949.6
56949.9 51524.7
41525.3 66125.2
45125 67850.6
48600.7 47000.4
50024.4 48500.6
52300.1 51899.6
51625.2 47400.2
52975.2 50849.4
47374.4 51450.2
53274.8 47025.2
49474.8 49899.5
47449.9 47599.6
47349.7 47099.4
67499.5 62249.7
49124.8 50474.3
50274.3 48800.7
47399.6 53174.9
50200.3 49875.2
49150.4 52199.6
46175.5 55174.5
50325.2 49524.7
52124.3 40349.6
36275.3 49950.5
48275.2 49350.1
55625.6 50624.7
48075.4 41575.1
49250.3 49050
49175.2 46799.6
51900.6 51625.5
43100.6 34875.3
35824.7 59649.5
59325.2 22199.8
49299.6 49975.2
55949.4 44049.5
51774.9 49349.7
55500.1 50475.2
49350.3 38699.7
51299.9 50000.5
34074.9 47875
48825.5 50049.5
34824.9 43099.5
52625.2 48824.6
27824.3 22824.6
44899.3 49399.6
55899.6 40199.5
65225.7 51075.1
45650.5 54024.9
45474.5 47400.4
49400.5 54274.9
43174.7 40800.5
72449.7 39874.9
50674.6 51424.4
47124.6 63324.5
50425 46325.7
57399.7 51949.7
54099.7 50875.1
43900.3 41824.8
24425.1 55849.6
50449.6 49925.3
62400.3 71550.2
50249.3 49725.1
50599.4 49975.5
57499.7 39625.2
82349.9 9025.42
45000 52774.5
49874.9 50074.5
49875 50099.8
53574.4 51525.7
50674.8 51175
63525.2 7124.69
62175.4 74124.4
52024.4 48149.7
50175.2 52899.6
73649.9 56049.9
78899.3 40950.7
41524.4 58499.9
11550.5 66099.6
79975 74800.6
43925.7 55050.3
54399.4 49399.5
28299.9 50600.3
58824.4 38000.2
53524.6 26574.7
86100.4 48675.5
11900.6 64250.5
48175.5 51399.6
47524.4 49900.5
50674.4 50599.8
52500.3 29475
51974.9 51599.8
48625.2 49675.1
57725.1 51624.4
49800.6 45275.6
47874.5 57625.5
53149.6 56449.7
50925.5 48275.3
66499.3 65525.4
26724.6 84200.1
66224.4 41524.5
49999.8 49524.6
50250 49699.4
51050.2 54549.7
51774.8 49899.9
21525.7 39549.6
51500.5 48899.6
48450.4 49500.5
50599.3 50824.5
38674.7 31649.7
49975.6 48225.4
49725 51074.4
49724.8 51074.9
58674.9 68700
52825.2 52100.1
51550.3 51175.4
51824.8 47325.7
54400.7 42900
9974.71 50949.6
51825.1 53650.1
51924.4 50425.1
55999.5 52674.4
59649.5 55325.2
52125.3 48025.3
50200.5 50049.5
39774.8 47699.5
85499.6 68700.1
53299.8 54950.3
37600.5 79274.5
79250.5 58075.7
45150.2 38700.5
48275.1 51750.1
48750.1 52500
60249.9 39600.3
56550.2 45575.6
36099.8 45549.3
56574.6 39075
85449.7 26149.5
69724.6 58450
51075 51874.4
45475.6 46350.3
51000.1 55400.3
63050.3 28699.6
46074.5 47399.9
52225.7 50174.8
47275.6 39974.6
67600 43999.7
35599.8 45650.4
55575 52399.6
49650.5 4475.57
58974.3 68000.2
48824.3 47874.7
49549.6 53375
43149.5 45900.2
52474.4 47200.6
950.645 55375.2
19825.7 27750.3
51824.8 49174.7
60899.7 46449.7
45775.2 52949.7
49275.4 47899.7
52374.8 42649.8
9850.51 30474.9
42775.6 49625.1
48000.2 46549.5
58925 57324.7
9324.85 45974.6
53424.6 61974.9
54475.2 45524.3
27875 27924.7
35550 66350.3
56899.8 61350.1
42300.2 55599.5
97025.5 56225.4
51149.5 48650.1
50050.4 26450.4
47400.5 28200
45924.6 51674.4
51474.4 60224.6
48024.8 47750.1
49150.4 49524.3
52225 49624.4
50324.8 48375.4
49974.5 48350.4
44424.4 47650.4
51574.9 44324.7
30625.4 24550.5
45100.4 58950.5
46275.7 60225.3
35350 68175.4
50100.4 9449.95
55525.5 56025.7
56175.2 41349.4
45799.5 42774.4
54625.7 45374.7
49200.3 50675
51775.1 53674.6
5899.95 84599.5
66525.4 17999.5
39274.7 43475.1
21275.2 48874.9
48774.9 44250.2
49249.7 49349.5
49549.8 53225.5
49174.4 51824.7
50824.9 48975.3
50950.3 50175.4
39775.6 42999.9
50425.7 50600.7
49574.3 49199.3
61774.5 59924.6
59899.4 30750
51275.2 52724.6
52924.6 49474.8
47749.6 44249.6
43074.3 52225.3
51075.6 51674.5
49175.3 49375.2
45574.9 44474.4
56950.2 46125.1
52675.6 32124.7
45074.5 56050.5
49075.7 50475.2
46625.4 60900.5
48374.4 50274.3
54874.7 36375.6
58650.2 52025.4
51125.3 53074.6
44599.8 33374.5
50300.4 54300
46249.3 43200.6
51525.6 61675.7
53675 58500.6
53525.4 59750.1
52849.7 57950.2
22474.9 15174.8
29749.8 50199.9
50525.2 49625.6
50975.7 49750.5
39974.6 29800.5
36449.6 13175
51324.4 49025.6
51599.7 49249.6
58650.2 35799.7
71424.9 62124.8
53474.9 49424.6
51825.4 48050.7
27874.4 59774.3
51049.7 37200
46024.3 38625.2
22250.5 87750.1
39024.6 67725.5
53874.9 51099.9
48400.6 35049.3
89949.7 88449.8
57225.2 68900.2
47749.4 46450
55425.2 45100.2
51749.3 46450
50099.9 49574.9
48275.2 49299.6
50374.9 66925
54675.1 50825.3
49250.2 48799.4
52424.8 50899.8
50574.3 46274.7
66374.8 51824.5
23625 46049.7
58149.7 51624.4
71125 61325
46350 37924.9
50675.5 49099.5
53250.2 46350.1
42250.1 53850.2
49100.7 47899.9
49049.8 48024.7
63250.1 46200.2
46525.4 41674.9
45974.6 48400.7
48500.4 50200.3
45100 49149.8
66949.6 39475.2
49449.5 51125.1
56775.4 42549.6
56375.1 50050.5
65749.3 20850.4
49400.4 49750.7
48074.8 57700.1
52075.6 45949.8
46024.7 49799.3
17925.7 37874.5
44049.7 49424.5
47424.5 49575.6
47849.6 48349.8
61349.9 57349.7
50199.5 49350.5
49999.4 42775.5
51624.4 49424.8
46299.5 43100.7
51525.7 49099.4
56650.5 49474.7
49425 49224.9
48350.4 50549.4
64374.8 47325.3
56374.8 51425.2
50125.1 52175.2
63299.5 62224.7
48050 48224.6
48774.4 53849.4
50175.6 50500.7
49799.6 48149.7
50400.5 50675.3
50375.2 50424.6
50375.2 50424.5
55300.4 43225
55225.4 62399.3
47749.4 52200.2
49924.7 50349.8
58374.9 59175.5
71049.7 53724.7
45875.5 42200.4
61150.5 49175.2
38250.2 63425.6
53275.7 57750.7
61325.4 22924.4
50824.3 53374.6
61425.4 53500.6
53875.5 51600.6
44849.9 45150.4
43475.5 47699.6
45649.6 47749.6
55000 41825
59550.5 35774.6
55350.2 59449.4
49225.5 47549.8
40299.4 66125.7
48200.1 47550.3
48350.4 49575
42049.7 75800.2
51325.3 43725.1
61324.4 25525
64250.1 48475.2
41999.9 50624.8
49750 51950.5
46975.4 35300.3
47199.3 53875.1
47674.5 53675.2
78924.7 74749.7
14449.9 43925.3
52050.4 51674.3
59449.9 47525.5
53800.5 44950.4
40650.2 46925.3
63125.3 57000.4
36174.3 56424.4
53699.4 30250
40600.3 26525.6
40275.2 48625.6
57925.3 53100
53000.2 32100.3
49800.5 49599.5
40400.4 58899.5
48150.1 53449.4
48074.8 53425.2
48875.1 46425.3
74675.5 78824.5
48950.2 45175.2
48999.4 51124.3
49199.8 49850
40400.2 59725
55999.3 71350.3
48575 50650.6
49025.4 47650.3
58425.5 50875.6
61424.7 36250.5
23549.6 53200.1
48375.4 55975.2
51250.2 52975.2
73175 54325.2
53974.4 47825.3
55074.4 51650
45600.5 49724.4
48975.3 44900.1
47825.4 32925
45024.8 50325.5
57800.5 13799.6
20575.5 78949.4
44800.7 46550.6
42675.4 39799.7
39150.4 46100.2
57299.8 38625.2
62525.5 71124.7
10975.6 15399.3
44075 45400.5
49675 53325.6
50724.4 52575.7
47325 51875.7
66499.8 40875.2
68949.4 58650.7
50325.4 51475.7
19924.5 46800.1
96399.7 68249.4
47399.5 52474.4
52150.3 52625.4
48475.6 52925.6
48675.6 47225.6
57850.3 50175.2
60724.6 72149.6
64600.3 20274.6
11549.7 43124.9
59600.7 60750
83549.7 57475.5
48775.2 53049.9
36674.9 39974.4
48274.4 50550.2
48574.9 51099.5
40824.9 47900.1
57450.7 54224.8
35800.6 22025
57574.3 74774.4
46075.2 48349.3
20924.6 27474.8
50549.5 50950.6
57175.1 42150
60675.4 41899.4
50100.1 54875.5
46849.7 52125
45524.3 56099.8
36625.2 64924.8
49974.9 48750
52100.4 50325
50849.3 48899.9
34300.5 18474.8
40574.6 52924.6
49825 79175
47925.2 35225.1
19500.4 47399.8
46699.8 59499.3
16799.8 29049.8
44825.4 45200.4
48674.4 49874.8
47950 65175.3
41450 58124.3
52124.6 41350.6
46925.4 53800.7
37450.4 73750
54625 55324.7
58824.7 47425.3
51475.5 45149.4
57825.6 43874.7
49825.6 47175.3
60375.1 87624.5
58174.4 55075
49850.1 49474.6
29974.6 35474.5
37525.5 42825.2
39750.7 35000.2
68249.7 53624.4
50849.6 53799.5
47799.4 44449.9
56374.4 55199.9
59700.1 56399.9
47675.7 34624.5
48249.4 52399.7
50100.4 56849.8
40225.1 53299.9
49774.7 30149.5
44449.9 41675.5
54725 52474.4
78274.9 35599.4
73449.5 23249.7
48949.4 54299.9
70274.9 4200.64
42424.7 67624.4
49825.5 52199.3
46425.4 54174.8
46899.4 52724.6
23324.4 49974.9
35799.7 53425
46199.5 46224.9
50675.2 50250.1
49024.5 51000.7
51100.7 53224.7
50075.5 50900.1
49000.1 50424.3
50850.4 49774.7
42749.5 50700.5
45625.4 55875.1
45499.4 63750.1
47825.1 49949.8
56025.2 8399.77
30149.8 53525
81749.3 73050.4
79475.3 375.047
99050.1 19074.4
56474.3 59625.3
49150.6 88475.4

